Soft anomalous dimension matrices in heavy quark-antiquark hadroproduction in association with a gluon jet

We compute the soft anomalous dimension (SAD) matrices for production of massive quarks $Q$ and $\bar{Q}$ in association with a gluon jet, from massless quarks $q$ and antiquarks $\bar{q}$: $q\bar{q}\rightarrow Q\bar{Q}g$, and in the gluon scattering $gg\rightarrow Q\bar{Q}g$. To analyze the behaviour of the eigenvalues of SAD matrices we perform numerical studies of their eigensystems at two special kinematical configurations.

==> gluony30im10.dat <==
0.0010000020204081633 -8.01541353333385
0.0010303650728960946 -8.01541349214406
0.0010607281253840262 -8.01541344972231
0.0011214542303598892 -8.015413361183006
0.001242906440311615 -8.015413169321006
0.0012732694927995464 -8.015413118275658
0.001303632545287478 -8.01541306599834
0.001364358650263341 -8.015412957747857
0.0014858108602150667 -8.01541272646357
0.0015161739127029982 -8.01541266556262
0.0015465369651909296 -8.015412603429722
0.0016072630701667923 -8.015412475468091
0.0017287152801185183 -8.015412204761454
0.00197161970002197 -8.01541160421446
0.0020019827525099014 -8.015411523602317
0.002032345804997833 -8.015411441758195
0.002093071909973696 -8.0154112743741
0.002214524119925422 -8.015410924822467
0.0024574285398288737 -8.015410166585276
0.002487791592316805 -8.015410066261818
0.0025181546448047364 -8.015409964706414
0.0025788807497805996 -8.015409757899683
0.0027003329597323255 -8.015409329502663
0.0029432373796357773 -8.015408413574388
0.0029761544078626767 -8.015408283386646
0.003009071436089576 -8.015408151750966
0.0030749054925433743 -8.015407884135799
0.0032065736054509714 -8.015407331530174
0.003469909831266166 -8.01540615681764
0.003502826859493065 -8.015406003462804
0.0035357438877199644 -8.015405848660038
0.0036015779441737634 -8.01540553471063
0.0037332460570813604 -8.015404889436375
0.0039965822828965545 -8.015403529386003
0.004029499311123454 -8.015403352863878
0.004062416339350353 -8.015403174893786
0.004128250395804152 -8.015402814609734
0.0042599185087117495 -8.015402076666014
0.004523254734526944 -8.015400531275944
0.005000020306122449 -8.015397497604987
0.005305184318501154 -8.015395396399482
0.005610348330879859 -8.015393170743799
0.006220676355637269 -8.015388346077895
0.006525840368015974 -8.015385747065528
0.006831004380394679 -8.015383023598687
0.00744133240515209 -8.015377203296552
0.007746496417530795 -8.015374106458674
0.0080516604299095 -8.015370885161078
0.00866198845466691 -8.015364069180901
0.00988264450418173 -8.015348943636575
0.010187808516560436 -8.015344851077336
0.01049297252893914 -8.015340634045243
0.01110330055369655 -8.015331826554863
0.012323956603211372 -8.0153127178128
0.012629120615590076 -8.015307629414574
0.012934284627968782 -8.015302416526772
0.013544612652726194 -8.015291617273048
0.014765268702241013 -8.015268524783975
0.01507043271461972 -8.015262440400491
0.015375596726998423 -8.015256231507145
0.015985924751755833 -8.015243440179624
0.017206580801270653 -8.015216363279743
0.01751174481364936 -8.015209282736098
0.017816908826028065 -8.015202077658714
0.018427236850785476 -8.01518729388971
0.019647892900300296 -8.015156231800585
0.019953056912679 -8.015148154893224
0.020258220925057704 -8.015139953424656
0.020868548949815116 -8.015123176789109
0.02208920499932994 -8.015088128617698
0.02453051709835958 -8.015012051772905
0.02486134985680165 -8.015001128666222
0.025192182615243718 -8.014990059084576
0.025853848132127853 -8.014967480472867
0.027177179165896126 -8.014920565287282
0.029823841233432676 -8.014819701653746
0.030154673991874742 -8.014806434202473
0.03048550675031681 -8.01479302017339
0.03114717226720095 -8.014765752353316
0.032470503300969226 -8.01470945746236
0.03511716536850577 -8.014589828985395
0.03544799812694784 -8.014574215395166
0.03577883088538991 -8.01455845510441
0.03644049640227405 -8.01452649438796
0.03776382743604232 -8.014460812177115
0.04041048950357887 -8.014322402673375
0.04570381363865197 -8.014017386529078
0.04601272267061016 -8.013998424629458
0.04632163170256834 -8.013979334562848
0.04693944976648472 -8.013940769893386
0.04817508589431746 -8.01386210215924
0.050646358149982945 -8.013698611057984
0.05558890266131393 -8.013346989108198
0.05589781169327211 -8.013323921203124
0.0562067207252303 -8.013300724819814
0.05682453878914667 -8.013253946575617
0.058060174916979415 -8.013158847873244
0.06053144717264491 -8.012962479133346
0.06547399168397589 -8.012545035674489
0.06577684114696594 -8.0125183853546
0.06607969060995598 -8.012491611189832
0.06668538953593608 -8.012437691277999
0.0678967873878963 -8.012328364788534
0.07031958309181671 -8.012103762406927
0.07516517449965755 -8.011630737368515
0.0754680239626476 -8.011600117835677
0.07577087342563765 -8.011569374049657
0.07637657235161777 -8.011507513663272
0.07758797020357797 -8.011382301246579
0.0800107659074984 -8.011125906697808
0.08485635731533922 -8.010589212867037
0.08518487552439263 -8.010551671599227
0.08551339373344605 -8.01051398357343
0.08617043015155287 -8.010438167168747
0.08748450298776654 -8.010284772388601
0.09011264866019386 -8.009970930412328
0.09536894000504852 -8.00931499947846
0.10588152269475781 -8.007889834211028
0.10618811717732735 -8.007845996936291
0.10649471165989688 -8.007802030599214
0.10710790062503595 -8.007713710657246
0.10833427855531408 -8.007535521133505
0.11078703441587034 -8.007172938926935
0.11569254613698286 -8.00642292426045
0.1255035695792079 -8.004823179828943
0.1467684162117133 -8.000896164117067
0.1676454504302581 -7.996421719900513
0.18711936615383443 -7.991686555305253
0.208236081625466 -7.985928858432096
0.22794967860212909 -7.979957524468921
0.24727546316483162 -7.97353321100047
0.2682440474755894 -7.965909537021819
0.2878095132913787 -7.958167925458506
0.3090177788552233 -7.949072994305412
0.3298382320051073 -7.939412200075263
0.34925556666002283 -7.929728774959407
0.3703157010629936 -7.918467318879973
0.3899727169709959 -7.907219937361941
0.41127253262705343 -7.894201024744247
0.4321845358691504 -7.880545731349416
0.4516934206162789 -7.866995446363092
0.4728451051114626 -7.8513827536569085
0.4925936711116779 -7.835903786181648
0.5119544246979326 -7.819846116725378
0.5329579780322427 -7.801392561617926
0.5525584128715841 -7.783155914257783
0.5738016474589809 -7.762227202962464
0.594657069632417 -7.740441336695387
0.6141093733108847 -7.718954370771091
0.6352044767374077 -7.694308107393375
0.6548964616689622 -7.669965884936325
0.6742006341865561 -7.644776816983016
0.6951476064522053 -7.61586623932289
0.714691460222886 -7.58731498374229
0.7358781137416219 -7.554522395949181
0.7556616487653894 -7.52204524339527
0.7750573713751963 -7.4883290807537835
0.7960958937330584 -7.449482352920259
0.8157312975959522 -7.410898068189725
0.8370095012069011 -7.366287344714788
0.8578998924038894 -7.319333393202683
0.8773871651059093 -7.272346759303554
0.8985172375559844 -7.21739481599237
0.9182441915110912 -7.161659293219391
0.9375833330522372 -7.101951723926534
0.9585652743414386 -7.029883842151501
0.9588711934475984 -7.028764643840488
0.9591771125537584 -7.02764322682536
0.9597889507660782 -7.025393685803664
0.9610126271907177 -7.020867411975911
0.9634599800399968 -7.011703065998884
0.968354685738555 -6.992900806203762
0.9781440971356714 -6.95314923050199
0.9784855953006434 -6.951704475449068
0.9788270934656154 -6.9502554557854594
0.9795100897955593 -6.947344467196268
0.9808760824554472 -6.94146956921767
0.9836080677752229 -6.929498523209396
0.9890720384147744 -6.904584182183736
0.9894135365797464 -6.902980068567667
0.9897550347447184 -6.90137005492894
0.9904380310746623 -6.898132053115571
0.9918040237345502 -6.8915821511125825
0.994536009054326 -6.878169453843578
0.994877507219298 -6.876461902980971
0.99521900538427 -6.87474717094915
0.995902001714214 -6.871295778382666
0.9972679943741019 -6.864302457681207
0.9976094925390738 -6.862534650174077
0.9979509907040458 -6.8607588304703935
0.9986339870339898 -6.857182690279394
0.9989754851989617 -6.855382130508174
0.9993169833639337 -6.853573079774048
0.9996584815289056 -6.851755410793686
0.9999999796938775 -6.849928993032688

==> gluony30im11.dat <==
0.0010000020204081633 1.7322805860318247
0.0010303650728960946 1.7322805448420329
0.0010607281253840262 1.7322805024202839
0.0011214542303598892 1.7322804138809793
0.001242906440311615 1.7322802220189792
0.0012732694927995464 1.7322801709736313
0.001303632545287478 1.7322801186963126
0.001364358650263341 1.7322800104458316
0.0014858108602150667 1.7322797791615423
0.0015161739127029982 1.7322797182605936
0.0015465369651909296 1.7322796561276956
0.0016072630701667923 1.732279528166065
0.0017287152801185183 1.7322792574594272
0.00197161970002197 1.7322786569124335
0.0020019827525099014 1.7322785763002913
0.002032345804997833 1.7322784944561678
0.002093071909973696 1.7322783270720736
0.002214524119925422 1.7322779775204402
0.0024574285398288737 1.7322772192832512
0.002487791592316805 1.7322771189597916
0.0025181546448047364 1.7322770174043882
0.0025788807497805996 1.7322768105976565
0.0027003329597323255 1.7322763822006366
0.0029432373796357773 1.7322754662723616
0.0029761544078626767 1.7322753360846201
0.003009071436089576 1.7322752044489407
0.0030749054925433743 1.7322749368337722
0.0032065736054509714 1.7322743842281483
0.003469909831266166 1.7322732095156148
0.003502826859493065 1.7322730561607764
0.0035357438877199644 1.7322729013580123
0.0036015779441737634 1.732272587408604
0.0037332460570813604 1.7322719421343489
0.0039965822828965545 1.7322705820839752
0.004029499311123454 1.7322704055618507
0.004062416339350353 1.7322702275917599
0.004128250395804152 1.7322698673077075
0.0042599185087117495 1.732269129363988
0.004523254734526944 1.732267583973917
0.005000020306122449 1.7322645503029608
0.005305184318501154 1.7322624490974556
0.005610348330879859 1.732260223441773
0.006220676355637269 1.7322553987758689
0.006525840368015974 1.7322527997635009
0.006831004380394679 1.7322500762966617
0.00744133240515209 1.7322442559945266
0.007746496417530795 1.7322411591566471
0.0080516604299095 1.7322379378590507
0.00866198845466691 1.7322311218788746
0.00988264450418173 1.7322159963345476
0.010187808516560436 1.7322119037753099
0.01049297252893914 1.7322076867432168
0.01110330055369655 1.732198879252838
0.012323956603211372 1.732179770510774
0.012629120615590076 1.7321746821125483
0.012934284627968782 1.7321694692247454
0.013544612652726194 1.7321586699710216
0.014765268702241013 1.7321355774819485
0.01507043271461972 1.7321294930984645
0.015375596726998423 1.7321232842051186
0.015985924751755833 1.7321104928775974
0.017206580801270653 1.7320834159777156
0.01751174481364936 1.7320763354340722
0.017816908826028065 1.7320691303566869
0.018427236850785476 1.7320543465876825
0.019647892900300296 1.7320232844985577
0.019953056912679 1.7320152075911972
0.020258220925057704 1.7320070061226291
0.020868548949815116 1.7319902294870824
0.02208920499932994 1.7319551813156715
0.02453051709835958 1.7318791044708781
0.02486134985680165 1.731868181364196
0.025192182615243718 1.7318571117825494
0.025853848132127853 1.7318345331708414
0.027177179165896126 1.7317876179852558
0.029823841233432676 1.7316867543517196
0.030154673991874742 1.7316734869004464
0.03048550675031681 1.7316600728713625
0.03114717226720095 1.7316328050512888
0.032470503300969226 1.731576510160333
0.03511716536850577 1.7314568816833684
0.03544799812694784 1.7314412680931386
0.03577883088538991 1.731425507802384
0.03644049640227405 1.7313935470859343
0.03776382743604232 1.7313278648750885
0.04041048950357887 1.731189455371349
0.04570381363865197 1.7308844392270517
0.04601272267061016 1.730865477327432
0.04632163170256834 1.7308463872608217
0.04693944976648472 1.730807822591361
0.04817508589431746 1.7307291548572135
0.050646358149982945 1.730565663755958
0.05558890266131393 1.7302140418061716
0.05589781169327211 1.730190973901097
0.0562067207252303 1.7301677775177873
0.05682453878914667 1.7301209992735895
0.058060174916979415 1.7300259005712175
0.06053144717264491 1.729829531831321
0.06547399168397589 1.7294120883724622
0.06577684114696594 1.7293854380525737
0.06607969060995598 1.7293586638878062
0.06668538953593608 1.7293047439759714
0.0678967873878963 1.7291954174865076
0.07031958309181671 1.728970815104899
0.07516517449965755 1.728497790066488
0.0754680239626476 1.7284671705336507
0.07577087342563765 1.728436426747631
0.07637657235161777 1.7283745663612453
0.07758797020357797 1.7282493539445523
0.0800107659074984 1.7279929593957823
0.08485635731533922 1.7274562655650112
0.08518487552439263 1.7274187242972006
0.08551339373344605 1.7273810362714042
0.08617043015155287 1.7273052198667214
0.08748450298776654 1.7271518250865745
0.09011264866019386 1.7268379831103022
0.09536894000504852 1.7261820521764335
0.10588152269475781 1.7247568869090018
0.10618811717732735 1.7247130496342655
0.10649471165989688 1.7246690832971863
0.10710790062503595 1.7245807633552188
0.10833427855531408 1.7244025738314785
0.11078703441587034 1.7240399916249083
0.11569254613698286 1.7232899769584236
0.1255035695792079 1.7216902325269168
0.1467684162117133 1.7177632168150416
0.1676454504302581 1.7132887725984867
0.18711936615383443 1.7085536080032264
0.208236081625466 1.7027959111300706
0.22794967860212909 1.6968245771668957
0.24727546316483162 1.6904002636984434
0.2682440474755894 1.682776589719793
0.2878095132913787 1.6750349781564802
0.3090177788552233 1.665940047003386
0.3298382320051073 1.6562792527732362
0.34925556666002283 1.6465958276573804
0.3703157010629936 1.6353343715779465
0.3899727169709959 1.624086990059915
0.41127253262705343 1.6110680774422206
0.4321845358691504 1.5974127840473895
0.4516934206162789 1.5838624990610648
0.4728451051114626 1.5682498063548826
0.4925936711116779 1.552770838879621
0.5119544246979326 1.5367131694233516
0.5329579780322427 1.5182596143159
0.5525584128715841 1.5000229669557568
0.5738016474589809 1.479094255660437
0.594657069632417 1.45730838939336
0.6141093733108847 1.4358214234690645
0.6352044767374077 1.4111751600913482
0.6548964616689622 1.386832937634298
0.6742006341865561 1.361643869680989
0.6951476064522053 1.3327332920208634
0.714691460222886 1.304182036440264
0.7358781137416219 1.2713894486471544
0.7556616487653894 1.238912296093243
0.7750573713751963 1.2051961334517567
0.7960958937330584 1.1663494056182326
0.8157312975959522 1.127765120887699
0.8370095012069011 1.0831543974127622
0.8578998924038894 1.0362004459006562
0.8773871651059093 0.9892138120015271
0.8985172375559844 0.9342618686903434
0.9182441915110912 0.8785263459173649
0.9375833330522372 0.8188187766245079
0.9585652743414386 0.7467508948494743
0.9588711934475984 0.7456316965384613
0.9591771125537584 0.744510279523333
0.9597889507660782 0.7422607385016372
0.9610126271907177 0.7377344646738847
0.9634599800399968 0.7285701186968577
0.968354685738555 0.7097678589017351
0.9781440971356714 0.6700162831999631
0.9784855953006434 0.6685715281470417
0.9788270934656154 0.667122508483433
0.9795100897955593 0.6642115198942414
0.9808760824554472 0.6583366219156437
0.9836080677752229 0.6463655759073693
0.9890720384147744 0.6214512348817103
0.9894135365797464 0.6198471212656416
0.9897550347447184 0.6182371076269126
0.9904380310746623 0.614999105813545
0.9918040237345502 0.6084492038105562
0.994536009054326 0.595036506541551
0.994877507219298 0.5933289556789444
0.99521900538427 0.5916142236471246
0.995902001714214 0.5881628310806395
0.9972679943741019 0.58116951037918
0.9976094925390738 0.5794017028720512
0.9979509907040458 0.5776258831683673
0.9986339870339898 0.5740497429773675
0.9989754851989617 0.5722491832061478
0.9993169833639337 0.5704401324720221
0.9996584815289056 0.5686224634916597
0.9999999796938775 0.5667960457306621

==> gluony30im3.dat <==
0.0010000020204081633 -4.71236280044591
0.00197161970002197 -4.71236280044591
0.0029432373796357773 -4.71236280044591
0.005000020306122449 -4.71236280044591
0.014765268702241013 -4.71236280044591
0.02453051709835958 -4.71236280044591
0.04570381363865197 -4.71236280044591
0.06547399168397589 -4.71236280044591
0.08485635731533922 -4.71236280044591
0.10588152269475781 -4.71236280044591
0.1255035695792079 -4.71236280044591
0.1467684162117133 -4.71236280044591
0.1676454504302581 -4.71236280044591
0.18711936615383443 -4.71236280044591
0.208236081625466 -4.71236280044591
0.22794967860212909 -4.71236280044591
0.24727546316483162 -4.71236280044591
0.2682440474755894 -4.71236280044591
0.2878095132913787 -4.71236280044591
0.3090177788552233 -4.71236280044591
0.3298382320051073 -4.71236280044591
0.34925556666002283 -4.71236280044591
0.3703157010629936 -4.71236280044591
0.3899727169709959 -4.71236280044591
0.41127253262705343 -4.71236280044591
0.4321845358691504 -4.71236280044591
0.4516934206162789 -4.71236280044591
0.4728451051114626 -4.71236280044591
0.4925936711116779 -4.71236280044591
0.5119544246979326 -4.71236280044591
0.5329579780322427 -4.71236280044591
0.5525584128715841 -4.71236280044591
0.5738016474589809 -4.71236280044591
0.594657069632417 -4.71236280044591
0.6141093733108847 -4.71236280044591
0.6352044767374077 -4.71236280044591
0.6548964616689622 -4.71236280044591
0.6742006341865561 -4.71236280044591
0.6951476064522053 -4.71236280044591
0.714691460222886 -4.71236280044591
0.7358781137416219 -4.71236280044591
0.7556616487653894 -4.71236280044591
0.7750573713751963 -4.71236280044591
0.7960958937330584 -4.71236280044591
0.8157312975959522 -4.71236280044591
0.8370095012069011 -4.71236280044591
0.8578998924038894 -4.71236280044591
0.8773871651059093 -4.71236280044591
0.8985172375559844 -4.71236280044591
0.9182441915110912 -4.71236280044591
0.9375833330522372 -4.71236280044591
0.9585652743414386 -4.71236280044591
0.9781440971356714 -4.71236280044591
0.9890720384147744 -4.71236280044591
0.9999999796938775 -4.71236280044591

==> gluony30im7.dat <==
0.0010000020204081633 -3.141566473651013
0.00197161970002197 -3.141566473651013
0.0029432373796357773 -3.141566473651013
0.005000020306122449 -3.141566473651013
0.014765268702241013 -3.141566473651013
0.02453051709835958 -3.141566473651013
0.04570381363865197 -3.141566473651013
0.06547399168397589 -3.141566473651013
0.08485635731533922 -3.141566473651013
0.10588152269475781 -3.141566473651013
0.1255035695792079 -3.141566473651013
0.1467684162117133 -3.141566473651013
0.1676454504302581 -3.141566473651013
0.18711936615383443 -3.141566473651013
0.208236081625466 -3.141566473651013
0.22794967860212909 -3.141566473651013
0.24727546316483162 -3.141566473651013
0.2682440474755894 -3.141566473651013
0.2878095132913787 -3.141566473651013
0.3090177788552233 -3.141566473651013
0.3298382320051073 -3.141566473651013
0.34925556666002283 -3.141566473651013
0.3703157010629936 -3.141566473651013
0.3899727169709959 -3.141566473651013
0.41127253262705343 -3.141566473651013
0.4321845358691504 -3.141566473651013
0.4516934206162789 -3.141566473651013
0.4728451051114626 -3.141566473651013
0.4925936711116779 -3.141566473651013
0.5119544246979326 -3.141566473651013
0.5329579780322427 -3.141566473651013
0.5525584128715841 -3.141566473651013
0.5738016474589809 -3.141566473651013
0.594657069632417 -3.141566473651013
0.6141093733108847 -3.141566473651013
0.6352044767374077 -3.141566473651013
0.6548964616689622 -3.141566473651013
0.6742006341865561 -3.141566473651013
0.6951476064522053 -3.141566473651013
0.714691460222886 -3.141566473651013
0.7358781137416219 -3.141566473651013
0.7556616487653894 -3.141566473651013
0.7750573713751963 -3.141566473651013
0.7960958937330584 -3.141566473651013
0.8157312975959522 -3.141566473651013
0.8370095012069011 -3.141566473651013
0.8578998924038894 -3.141566473651013
0.8773871651059093 -3.141566473651013
0.8985172375559844 -3.141566473651013
0.9182441915110912 -3.141566473651013
0.9375833330522372 -3.141566473651013
0.9585652743414386 -3.141566473651013
0.9781440971356714 -3.141566473651013
0.9890720384147744 -3.141566473651013
0.9999999796938775 -3.141566473651013

==> gluony30im8.dat <==
0.0010000020204081633 0.00002617993877991494
0.00197161970002197 0.00002617993877991494
0.0029432373796357773 0.00002617993877991494
0.005000020306122449 0.00002617993877991494
0.014765268702241013 0.00002617993877991494
0.02453051709835958 0.00002617993877991494
0.04570381363865197 0.00002617993877991494
0.06547399168397589 0.00002617993877991494
0.08485635731533922 0.00002617993877991494
0.10588152269475781 0.00002617993877991494
0.1255035695792079 0.00002617993877991494
0.1467684162117133 0.00002617993877991494
0.1676454504302581 0.00002617993877991494
0.18711936615383443 0.00002617993877991494
0.208236081625466 0.00002617993877991494
0.22794967860212909 0.00002617993877991494
0.24727546316483162 0.00002617993877991494
0.2682440474755894 0.00002617993877991494
0.2878095132913787 0.00002617993877991494
0.3090177788552233 0.00002617993877991494
0.3298382320051073 0.00002617993877991494
0.34925556666002283 0.00002617993877991494
0.3703157010629936 0.00002617993877991494
0.3899727169709959 0.00002617993877991494
0.41127253262705343 0.00002617993877991494
0.4321845358691504 0.00002617993877991494
0.4516934206162789 0.00002617993877991494
0.4728451051114626 0.00002617993877991494
0.4925936711116779 0.00002617993877991494
0.5119544246979326 0.00002617993877991494
0.5329579780322427 0.00002617993877991494
0.5525584128715841 0.00002617993877991494
0.5738016474589809 0.00002617993877991494
0.594657069632417 0.00002617993877991494
0.6141093733108847 0.00002617993877991494
0.6352044767374077 0.00002617993877991494
0.6548964616689622 0.00002617993877991494
0.6742006341865561 0.00002617993877991494
0.6951476064522053 0.00002617993877991494
0.714691460222886 0.00002617993877991494
0.7358781137416219 0.00002617993877991494
0.7556616487653894 0.00002617993877991494
0.7750573713751963 0.00002617993877991494
0.7960958937330584 0.00002617993877991494
0.8157312975959522 0.00002617993877991494
0.8370095012069011 0.00002617993877991494
0.8578998924038894 0.00002617993877991494
0.8773871651059093 0.00002617993877991494
0.8985172375559844 0.00002617993877991494
0.9182441915110912 0.00002617993877991494
0.9375833330522372 0.00002617993877991494
0.9585652743414386 0.00002617993877991494
0.9781440971356714 0.00002617993877991494
0.9890720384147744 0.00002617993877991494
0.9999999796938775 0.00002617993877991494

==> gluony30ima1.dat <==
0.0010000020204081633 -4.712598419894929
0.00197161970002197 -4.712598419894929
0.0029432373796357773 -4.712598419894929
0.005000020306122449 -4.712598419894929
0.014765268702241013 -4.712598419894929
0.02453051709835958 -4.712598419894929
0.04570381363865197 -4.712598419894929
0.06547399168397589 -4.712598419894929
0.08485635731533922 -4.712598419894929
0.10588152269475781 -4.712598419894929
0.1255035695792079 -4.712598419894929
0.1467684162117133 -4.712598419894929
0.1676454504302581 -4.712598419894929
0.18711936615383443 -4.712598419894929
0.208236081625466 -4.712598419894929
0.22794967860212909 -4.712598419894929
0.24727546316483162 -4.712598419894929
0.2682440474755894 -4.712598419894929
0.2878095132913787 -4.712598419894929
0.3090177788552233 -4.712598419894929
0.3298382320051073 -4.712598419894929
0.34925556666002283 -4.712598419894929
0.3703157010629936 -4.712598419894929
0.3899727169709959 -4.712598419894929
0.41127253262705343 -4.712598419894929
0.4321845358691504 -4.712598419894929
0.4516934206162789 -4.712598419894929
0.4728451051114626 -4.712598419894929
0.4925936711116779 -4.712598419894929
0.5119544246979326 -4.712598419894929
0.5329579780322427 -4.712598419894929
0.5525584128715841 -4.712598419894929
0.5738016474589809 -4.712598419894929
0.594657069632417 -4.712598419894929
0.6141093733108847 -4.712598419894929
0.6352044767374077 -4.712598419894929
0.6548964616689622 -4.712598419894929
0.6742006341865561 -4.712598419894929
0.6951476064522053 -4.712598419894929
0.714691460222886 -4.712598419894929
0.7358781137416219 -4.712598419894929
0.7556616487653894 -4.712598419894929
0.7750573713751963 -4.712598419894929
0.7960958937330584 -4.712598419894929
0.8157312975959522 -4.712598419894929
0.8370095012069011 -4.712598419894929
0.8578998924038894 -4.712598419894929
0.8773871651059093 -4.712598419894929
0.8985172375559844 -4.712598419894929
0.9182441915110912 -4.712598419894929
0.9375833330522372 -4.712598419894929
0.9585652743414386 -4.712598419894929
0.9781440971356714 -4.712598419894929
0.9890720384147744 -4.712598419894929
0.9999999796938775 -4.712598419894929

==> gluony90im11.dat <==
0.0010000020204081633 3.141618833528573
0.00197161970002197 3.141618833528573
0.0029432373796357773 3.141618833528573
0.005000020306122449 3.141618833528573
0.014765268702241013 3.141618833528573
0.02453051709835958 3.141618833528573
0.04570381363865197 3.141618833528573
0.06547399168397589 3.141618833528573
0.08485635731533922 3.141618833528573
0.10588152269475781 3.141618833528573
0.1255035695792079 3.141618833528573
0.1467684162117133 3.141618833528573
0.1676454504302581 3.141618833528573
0.18711936615383443 3.141618833528573
0.208236081625466 3.141618833528573
0.22794967860212909 3.141618833528573
0.24727546316483162 3.141618833528573
0.2682440474755894 3.141618833528573
0.2878095132913787 3.141618833528573
0.3090177788552233 3.141618833528573
0.3298382320051073 3.141618833528573
0.34925556666002283 3.141618833528573
0.3703157010629936 3.141618833528573
0.3899727169709959 3.141618833528573
0.41127253262705343 3.141618833528573
0.4321845358691504 3.141618833528573
0.4516934206162789 3.141618833528573
0.4728451051114626 3.141618833528573
0.4925936711116779 3.141618833528573
0.5119544246979326 3.141618833528573
0.5329579780322427 3.141618833528573
0.5525584128715841 3.141618833528573
0.5738016474589809 3.141618833528573
0.594657069632417 3.141618833528573
0.6141093733108847 3.141618833528573
0.6352044767374077 3.141618833528573
0.6548964616689622 3.141618833528573
0.6742006341865561 3.141618833528573
0.6951476064522053 3.141618833528573
0.714691460222886 3.141618833528573
0.7358781137416219 3.141618833528573
0.7556616487653894 3.141618833528573
0.7750573713751963 3.141618833528573
0.7960958937330584 3.141618833528573
0.8157312975959522 3.141618833528573
0.8370095012069011 3.141618833528573
0.8578998924038894 3.141618833528573
0.8773871651059093 3.141618833528573
0.8985172375559844 3.141618833528573
0.9182441915110912 3.141618833528573
0.9375833330522372 3.141618833528573
0.9585652743414386 3.141618833528573
0.9781440971356714 3.141618833528573
0.9890720384147744 3.141618833528573
0.9999999796938775 3.141618833528573

==> gluony90im3.dat <==
0.0010000020204081633 -9.4247517808306
0.00197161970002197 -9.4247517808306
0.0029432373796357773 -9.4247517808306
0.005000020306122449 -9.4247517808306
0.014765268702241013 -9.4247517808306
0.02453051709835958 -9.4247517808306
0.04570381363865197 -9.4247517808306
0.06547399168397589 -9.4247517808306
0.08485635731533922 -9.4247517808306
0.10588152269475781 -9.4247517808306
0.1255035695792079 -9.4247517808306
0.1467684162117133 -9.4247517808306
0.1676454504302581 -9.4247517808306
0.18711936615383443 -9.4247517808306
0.208236081625466 -9.4247517808306
0.22794967860212909 -9.4247517808306
0.24727546316483162 -9.4247517808306
0.2682440474755894 -9.4247517808306
0.2878095132913787 -9.4247517808306
0.3090177788552233 -9.4247517808306
0.3298382320051073 -9.4247517808306
0.34925556666002283 -9.4247517808306
0.3703157010629936 -9.4247517808306
0.3899727169709959 -9.4247517808306
0.41127253262705343 -9.4247517808306
0.4321845358691504 -9.4247517808306
0.4516934206162789 -9.4247517808306
0.4728451051114626 -9.4247517808306
0.4925936711116779 -9.4247517808306
0.5119544246979326 -9.4247517808306
0.5329579780322427 -9.4247517808306
0.5525584128715841 -9.4247517808306
0.5738016474589809 -9.4247517808306
0.594657069632417 -9.4247517808306
0.6141093733108847 -9.4247517808306
0.6352044767374077 -9.4247517808306
0.6548964616689622 -9.4247517808306
0.6742006341865561 -9.4247517808306
0.6951476064522053 -9.4247517808306
0.714691460222886 -9.4247517808306
0.7358781137416219 -9.4247517808306
0.7556616487653894 -9.4247517808306
0.7750573713751963 -9.4247517808306
0.7960958937330584 -9.4247517808306
0.8157312975959522 -9.4247517808306
0.8370095012069011 -9.4247517808306
0.8578998924038894 -9.4247517808306
0.8773871651059093 -9.4247517808306
0.8985172375559844 -9.4247517808306
0.9182441915110912 -9.4247517808306
0.9375833330522372 -9.4247517808306
0.9585652743414386 -9.4247517808306
0.9781440971356714 -9.4247517808306
0.9890720384147744 -9.4247517808306
0.9999999796938775 -9.4247517808306

==> gluony90im4.dat <==
0.0010000020204081633 -4.71236280044591
0.00197161970002197 -4.71236280044591
0.0029432373796357773 -4.71236280044591
0.005000020306122449 -4.71236280044591
0.014765268702241013 -4.71236280044591
0.02453051709835958 -4.71236280044591
0.04570381363865197 -4.71236280044591
0.06547399168397589 -4.71236280044591
0.08485635731533922 -4.71236280044591
0.10588152269475781 -4.71236280044591
0.1255035695792079 -4.71236280044591
0.1467684162117133 -4.71236280044591
0.1676454504302581 -4.71236280044591
0.18711936615383443 -4.71236280044591
0.208236081625466 -4.71236280044591
0.22794967860212909 -4.71236280044591
0.24727546316483162 -4.71236280044591
0.2682440474755894 -4.71236280044591
0.2878095132913787 -4.71236280044591
0.3090177788552233 -4.71236280044591
0.3298382320051073 -4.71236280044591
0.34925556666002283 -4.71236280044591
0.3703157010629936 -4.71236280044591
0.3899727169709959 -4.71236280044591
0.41127253262705343 -4.71236280044591
0.4321845358691504 -4.71236280044591
0.4516934206162789 -4.71236280044591
0.4728451051114626 -4.71236280044591
0.4925936711116779 -4.71236280044591
0.5119544246979326 -4.71236280044591
0.5329579780322427 -4.71236280044591
0.5525584128715841 -4.71236280044591
0.5738016474589809 -4.71236280044591
0.594657069632417 -4.71236280044591
0.6141093733108847 -4.71236280044591
0.6352044767374077 -4.71236280044591
0.6548964616689622 -4.71236280044591
0.6742006341865561 -4.71236280044591
0.6951476064522053 -4.71236280044591
0.714691460222886 -4.71236280044591
0.7358781137416219 -4.71236280044591
0.7556616487653894 -4.71236280044591
0.7750573713751963 -4.71236280044591
0.7960958937330584 -4.71236280044591
0.8157312975959522 -4.71236280044591
0.8370095012069011 -4.71236280044591
0.8578998924038894 -4.71236280044591
0.8773871651059093 -4.71236280044591
0.8985172375559844 -4.71236280044591
0.9182441915110912 -4.71236280044591
0.9375833330522372 -4.71236280044591
0.9585652743414386 -4.71236280044591
0.9781440971356714 -4.71236280044591
0.9890720384147744 -4.71236280044591
0.9999999796938775 -4.71236280044591

==> gluony90im8.dat <==
0.0010000020204081633 -3.141566473651013
0.00197161970002197 -3.141566473651013
0.0029432373796357773 -3.141566473651013
0.005000020306122449 -3.141566473651013
0.014765268702241013 -3.141566473651013
0.02453051709835958 -3.141566473651013
0.04570381363865197 -3.141566473651013
0.06547399168397589 -3.141566473651013
0.08485635731533922 -3.141566473651013
0.10588152269475781 -3.141566473651013
0.1255035695792079 -3.141566473651013
0.1467684162117133 -3.141566473651013
0.1676454504302581 -3.141566473651013
0.18711936615383443 -3.141566473651013
0.208236081625466 -3.141566473651013
0.22794967860212909 -3.141566473651013
0.24727546316483162 -3.141566473651013
0.2682440474755894 -3.141566473651013
0.2878095132913787 -3.141566473651013
0.3090177788552233 -3.141566473651013
0.3298382320051073 -3.141566473651013
0.34925556666002283 -3.141566473651013
0.3703157010629936 -3.141566473651013
0.3899727169709959 -3.141566473651013
0.41127253262705343 -3.141566473651013
0.4321845358691504 -3.141566473651013
0.4516934206162789 -3.141566473651013
0.4728451051114626 -3.141566473651013
0.4925936711116779 -3.141566473651013
0.5119544246979326 -3.141566473651013
0.5329579780322427 -3.141566473651013
0.5525584128715841 -3.141566473651013
0.5738016474589809 -3.141566473651013
0.594657069632417 -3.141566473651013
0.6141093733108847 -3.141566473651013
0.6352044767374077 -3.141566473651013
0.6548964616689622 -3.141566473651013
0.6742006341865561 -3.141566473651013
0.6951476064522053 -3.141566473651013
0.714691460222886 -3.141566473651013
0.7358781137416219 -3.141566473651013
0.7556616487653894 -3.141566473651013
0.7750573713751963 -3.141566473651013
0.7960958937330584 -3.141566473651013
0.8157312975959522 -3.141566473651013
0.8370095012069011 -3.141566473651013
0.8578998924038894 -3.141566473651013
0.8773871651059093 -3.141566473651013
0.8985172375559844 -3.141566473651013
0.9182441915110912 -3.141566473651013
0.9375833330522372 -3.141566473651013
0.9585652743414386 -3.141566473651013
0.9781440971356714 -3.141566473651013
0.9890720384147744 -3.141566473651013
0.9999999796938775 -3.141566473651013

==> gluony90im9.dat <==
0.0010000020204081633 0.00002617993877991494
0.00197161970002197 0.00002617993877991494
0.0029432373796357773 0.00002617993877991494
0.005000020306122449 0.00002617993877991494
0.014765268702241013 0.00002617993877991494
0.02453051709835958 0.00002617993877991494
0.04570381363865197 0.00002617993877991494
0.06547399168397589 0.00002617993877991494
0.08485635731533922 0.00002617993877991494
0.10588152269475781 0.00002617993877991494
0.1255035695792079 0.00002617993877991494
0.1467684162117133 0.00002617993877991494
0.1676454504302581 0.00002617993877991494
0.18711936615383443 0.00002617993877991494
0.208236081625466 0.00002617993877991494
0.22794967860212909 0.00002617993877991494
0.24727546316483162 0.00002617993877991494
0.2682440474755894 0.00002617993877991494
0.2878095132913787 0.00002617993877991494
0.3090177788552233 0.00002617993877991494
0.3298382320051073 0.00002617993877991494
0.34925556666002283 0.00002617993877991494
0.3703157010629936 0.00002617993877991494
0.3899727169709959 0.00002617993877991494
0.41127253262705343 0.00002617993877991494
0.4321845358691504 0.00002617993877991494
0.4516934206162789 0.00002617993877991494
0.4728451051114626 0.00002617993877991494
0.4925936711116779 0.00002617993877991494
0.5119544246979326 0.00002617993877991494
0.5329579780322427 0.00002617993877991494
0.5525584128715841 0.00002617993877991494
0.5738016474589809 0.00002617993877991494
0.594657069632417 0.00002617993877991494
0.6141093733108847 0.00002617993877991494
0.6352044767374077 0.00002617993877991494
0.6548964616689622 0.00002617993877991494
0.6742006341865561 0.00002617993877991494
0.6951476064522053 0.00002617993877991494
0.714691460222886 0.00002617993877991494
0.7358781137416219 0.00002617993877991494
0.7556616487653894 0.00002617993877991494
0.7750573713751963 0.00002617993877991494
0.7960958937330584 0.00002617993877991494
0.8157312975959522 0.00002617993877991494
0.8370095012069011 0.00002617993877991494
0.8578998924038894 0.00002617993877991494
0.8773871651059093 0.00002617993877991494
0.8985172375559844 0.00002617993877991494
0.9182441915110912 0.00002617993877991494
0.9375833330522372 0.00002617993877991494
0.9585652743414386 0.00002617993877991494
0.9781440971356714 0.00002617993877991494
0.9890720384147744 0.00002617993877991494
0.9999999796938775 0.00002617993877991494

==> gluony90ima1.dat <==
0.0010000020204081633 -4.712598419894929
0.00197161970002197 -4.712598419894929
0.0029432373796357773 -4.712598419894929
0.005000020306122449 -4.712598419894929
0.014765268702241013 -4.712598419894929
0.02453051709835958 -4.712598419894929
0.04570381363865197 -4.712598419894929
0.06547399168397589 -4.712598419894929
0.08485635731533922 -4.712598419894929
0.10588152269475781 -4.712598419894929
0.1255035695792079 -4.712598419894929
0.1467684162117133 -4.712598419894929
0.1676454504302581 -4.712598419894929
0.18711936615383443 -4.712598419894929
0.208236081625466 -4.712598419894929
0.22794967860212909 -4.712598419894929
0.24727546316483162 -4.712598419894929
0.2682440474755894 -4.712598419894929
0.2878095132913787 -4.712598419894929
0.3090177788552233 -4.712598419894929
0.3298382320051073 -4.712598419894929
0.34925556666002283 -4.712598419894929
0.3703157010629936 -4.712598419894929
0.3899727169709959 -4.712598419894929
0.41127253262705343 -4.712598419894929
0.4321845358691504 -4.712598419894929
0.4516934206162789 -4.712598419894929
0.4728451051114626 -4.712598419894929
0.4925936711116779 -4.712598419894929
0.5119544246979326 -4.712598419894929
0.5329579780322427 -4.712598419894929
0.5525584128715841 -4.712598419894929
0.5738016474589809 -4.712598419894929
0.594657069632417 -4.712598419894929
0.6141093733108847 -4.712598419894929
0.6352044767374077 -4.712598419894929
0.6548964616689622 -4.712598419894929
0.6742006341865561 -4.712598419894929
0.6951476064522053 -4.712598419894929
0.714691460222886 -4.712598419894929
0.7358781137416219 -4.712598419894929
0.7556616487653894 -4.712598419894929
0.7750573713751963 -4.712598419894929
0.7960958937330584 -4.712598419894929
0.8157312975959522 -4.712598419894929
0.8370095012069011 -4.712598419894929
0.8578998924038894 -4.712598419894929
0.8773871651059093 -4.712598419894929
0.8985172375559844 -4.712598419894929
0.9182441915110912 -4.712598419894929
0.9375833330522372 -4.712598419894929
0.9585652743414386 -4.712598419894929
0.9781440971356714 -4.712598419894929
0.9890720384147744 -4.712598419894929
0.9999999796938775 -4.712598419894929

==> gluonydrell30re1.dat <==
0.001000020387755102 -4.158883065581674
0.010804526464041985 -4.158883065581674
0.020609032540328868 -4.158883065581668
0.03123824063435103 -4.158883065581671
0.04186744872837319 -4.158883065581674
0.051792277207477574 -4.158883065581674
0.06171710568658195 -4.158883065581674
0.08117739117005718 -4.158883065581674
0.10228708068900297 -4.158883065581674
0.11213754583355807 -4.158883065581671
0.12198801097811318 -4.158883065581672
0.13266317814040357 -4.158883065581672
0.14333834530269396 -4.158883065581674
0.1538188267276176 -4.158883065581674
0.1642993081525412 -4.158883065581671
0.17407540996254706 -4.158883065581672
0.1838515117725529 -4.158883065581671
0.19445231560029402 -4.158883065581672
0.20505311942803517 -4.158883065581674
0.2149495436408585 -4.158883065581671
0.22484596785368186 -4.158883065581672
0.23454770632913843 -4.158883065581672
0.244249444804595 -4.158883065581671
0.25477588529778683 -4.158883065581671
0.2653023257909787 -4.158883065581671
0.27512438666925276 -4.158883065581672
0.28494644754752685 -4.158883065581672
0.2955932104435362 -4.158883065581671
0.30623997333954556 -4.158883065581672
0.32714412765683076 -4.158883065581672
0.3466395227442804 -4.158883065581672
0.3572119223057405 -4.158883065581672
0.36778432186720056 -4.158883065581673
0.37765234181374285 -4.158883065581673
0.38752036176028515 -4.158883065581673
0.40890580568884033 -4.158883065581673
0.41940384191575114 -4.158883065581673
0.42990187814266195 -4.158883065581672
0.43969553475465495 -4.158883065581672
0.449489191366648 -4.158883065581673
0.4601075499963763 -4.158883065581673
0.47072590862610464 -4.158883065581672
0.48063988764091514 -4.158883065581674
0.4905538666557257 -4.158883065581672
0.5099924532106132 -4.158883065581673
0.5205364485057922 -4.158883065581672
0.5310804438009712 -4.158883065581674
0.5409200594812325 -4.158883065581672
0.5507596751614937 -4.158883065581674
0.5614239928594902 -4.158883065581674
0.5720883105574868 -4.158883065581673
0.5825579425181165 -4.158883065581672
0.5930275744787463 -4.158883065581673
0.6027928268244583 -4.158883065581672
0.6125580791701704 -4.158883065581672
0.6231480335336177 -4.158883065581673
0.6337379878970649 -4.158883065581674
0.6436235626455944 -4.158883065581673
0.6535091373941239 -4.158883065581673
0.6632000264052866 -4.158883065581672
0.6728909154164493 -4.158883065581672
0.6834065064453473 -4.158883065581673
0.6939220974742453 -4.158883065581673
0.7037333088882255 -4.158883065581672
0.7135445203022057 -4.158883065581672
0.7241804337339213 -4.158883065581673
0.7348163471656367 -4.158883065581672
0.7546794147992322 -4.158883065581672
0.774153110958094 -4.158883065581672
0.7952762111524265 -4.158883065581672
0.805133381634675 -4.158883065581672
0.8149905521169234 -4.158883065581673
0.8256724246169072 -4.158883065581673
0.8363542971168908 -4.158883065581672
0.8468414838795078 -4.158883065581672
0.8573286706421247 -4.158883065581672
0.8671114777898239 -4.158883065581673
0.8768942849375231 -4.158883065581673
0.8875017941029575 -4.158883065581673
0.898109303268392 -4.158883065581673
0.9179155623694254 -4.158883065581673
0.9276240061825753 -4.158883065581672
0.9373324499957252 -4.158883065581672
0.9478655958266105 -4.158883065581672
0.9583987416574956 -4.158883065581672
0.9780562740894304 -4.158883065581672
0.9890281268508376 -4.158883065581673
0.9999999796122448 -4.158883065581672

==> gluonydrell30re11.dat <==
0.001000020387755102 -0.6982669967307356
0.001306411202639067 -0.6982653862540836
0.001612802017523032 -0.6982633476599567
0.0019191928324069972 -0.6982608812174179
0.0022255836472909623 -0.6982579867862119
0.0025319744621749274 -0.6982546644677398
0.0028383652770588926 -0.6982509143667487
0.0031447560919428577 -0.6982467361680185
0.003451146906826823 -0.6982421301260084
0.0037575377217107875 -0.6982370961195283
0.004063928536594753 -0.6982316342091506
0.004370319351478718 -0.6982257443147346
0.004676710166362683 -0.6982194265454934
0.004983100981246648 -0.6982126808039003
0.005289491796130613 -0.6982055070312071
0.005902273425898543 -0.6981898758143408
0.0062086642407825085 -0.6981814182338657
0.006515055055666474 -0.698172532654544
0.007127836685434404 -0.6981534776413048
0.007434227500318369 -0.6981433081059873
0.007740618315202334 -0.6981327106172954
0.008353399944970264 -0.6981102316142435
0.008659790759854229 -0.6980983500997141
0.008966181574738195 -0.6980860405582693
0.009578963204506125 -0.6980601373342676
0.010804526464041985 -0.6980031942617809
0.01111091727892595 -0.6979878883026278
0.011417308093809916 -0.6979721542528332
0.012030089723577844 -0.6979394018011986
0.013255652983113705 -0.6978687592862562
0.01356204379799767 -0.6978500282592739
0.013868434612881635 -0.6978308690267557
0.014481216242649565 -0.6977912659724326
0.015706779502185426 -0.6977069210711798
0.016013170317069392 -0.6976847641818236
0.016319561131953354 -0.6976621789959814
0.016932342761721286 -0.6976157236806343
0.018157906021257147 -0.6975176728652427
0.020609032540328868 -0.6973010067909065
0.02094119529326706 -0.6972695354418096
0.021273358046205254 -0.6972375603995982
0.021937683552081637 -0.6971720991333277
0.02326633456383441 -0.6970351311754839
0.025923636587339947 -0.6967370075358273
0.026255799340278142 -0.6966974739231957
0.026587962093216334 -0.696657436187145
0.02725228759909272 -0.6965758481927835
0.02858093861084549 -0.6964066212449889
0.03123824063435103 -0.6960439560980447
0.031570403387289225 -0.695996352476213
0.03190256614022741 -0.69594824419171
0.032566891646103796 -0.6958505134562084
0.03389554265785657 -0.695648994301107
0.03655284468136211 -0.6952217164684932
0.04186744872837319 -0.6942701271357127
0.042177599618345205 -0.694210595659905
0.04248775050831721 -0.6941506229885757
0.04310805228826124 -0.6940293539039333
0.04434865584814929 -0.6937815196204711
0.04682986296792538 -0.6932646572061415
0.051792277207477574 -0.6921460777644558
0.05210242809744958 -0.6920724066794134
0.0524125789874216 -0.6919982929701618
0.05303288076736562 -0.6918487374628172
0.054273484327253665 -0.691544312714896
0.05675469144702976 -0.6909141967192224
0.06171710568658195 -0.6895688022827757
0.06202117264726125 -0.6894826687115322
0.06232523960794055 -0.6893961080396341
0.06293337352929915 -0.6892217051507951
0.06414964137201636 -0.6888677716260286
0.06658217705745076 -0.6881393806722285
0.07144724842831957 -0.6866003959970216
0.07175131538899887 -0.6865005658901202
0.07205538234967816 -0.686400306744201
0.07266351627103676 -0.6861985010836594
0.07387978411375397 -0.6857897384436626
0.07631231979918837 -0.6849515929186489
0.08117739117005718 -0.6831926974583433
0.08150723006879071 -0.6830694568270885
0.08183706896752424 -0.682945708723588
0.08249674676499129 -0.6826966897300258
0.0838161023599254 -0.6821925578990462
0.08645481354979362 -0.681159897121653
0.09173223592953007 -0.6789968075375964
0.10228708068900297 -0.674278032784908
0.10259490772477031 -0.6741325280029751
0.10290273476053766 -0.6739865752365372
0.10351838883207236 -0.6736933253572567
0.10474969697514175 -0.6731014454428579
0.10721231326128053 -0.6718961425720091
0.11213754583355807 -0.6693991810245035
0.12198801097811318 -0.6640582968288614
0.14333834530269396 -0.6508780879964333
0.1642993081525412 -0.6357673893843832
0.1838515117725529 -0.6196904124153666
0.20505311942803517 -0.6000410846641925
0.22484596785368186 -0.5795589350204015
0.244249444804595 -0.5574144530534904
0.2653023257909787 -0.5309978656448491
0.28494644754752685 -0.5040250926727637
0.30623997333954556 -0.472151734171487
0.32714412765683076 -0.4380784554646307
0.3466395227442804 -0.4037018189973943
0.36778432186720056 -0.36344034564664746
0.38752036176028515 -0.3229226084379775
0.40890580568884033 -0.27563453233951235
0.42990187814266195 -0.22557800127759955
0.449489191366648 -0.17543292660925136
0.47072590862610464 -0.11705477901832803
0.4905538666557257 -0.05852251517768955
0.5099924532106132 0.0029090591005531373
0.5310804438009712 0.07443291118557664
0.5507596751614937 0.14612719918932796
0.5720883105574868 0.22969727660829747
0.5930275744787463 0.31822578505994237
0.6125580791701704 0.4071507831153997
0.6337379878970649 0.5112266694254518
0.6535091373941239 0.6163192216435546
0.6728909154164493 0.7276207625505723
0.6939220974742453 0.8587760971577253
0.7135445203022057 0.9921299745073949
0.7348163471656367 1.1503591947664757
0.7546794147992322 1.3128554442899256
0.774153110958094 1.488207777633761
0.7952762111524265 1.6995086405543716
0.8149905521169234 1.9203119662070993
0.8363542971168908 2.190967961073325
0.8573286706421247 2.496323819459358
0.8768942849375231 2.8265881894131955
0.8772257695989429 2.8326347818098925
0.8775572542603627 2.8386978980328026
0.8782202235832024 2.850874029818894
0.8795461622288816 2.8754282209772306
0.8821980395202402 2.9253635012332686
0.8875017941029575 3.0287044826607428
0.898109303268392 3.250742113337828
0.8984187760668456 3.2575564588379904
0.8987282488652992 3.2643911457738066
0.8993471944622066 3.278121997481177
0.9005850856560211 3.3058328419370406
0.9030608680436504 3.3622777892739912
0.9080124328189088 3.479489045459417
0.9083219056173624 3.4870156932359015
0.908631378415816 3.494566847332475
0.9092503240127233 3.5097432790548044
0.9104882152065379 3.540396949993593
0.912963997594167 3.6029433021212443
0.9179155623694254 3.7333004378065744
0.9182189512385863 3.741528632528779
0.9185223401077474 3.749785797429698
0.9191291178460692 3.766387822356809
0.9203426733227129 3.7999482612316515
0.9227697842760003 3.868541391902541
0.9276240061825753 4.012022335625156
0.9279273950517363 4.021285946975754
0.9282307839208972 4.030585972350451
0.928837561659219 4.049296384022709
0.9300511171358627 4.087166672194191
0.9324782280891503 4.1647722687209745
0.9373324499957252 4.3280340600888705
0.9376616108029403 4.3395213455417245
0.9379907716101555 4.351064353069036
0.9386490932245859 4.37431968619394
0.9399657364534465 4.421523148180896
0.9425990229111678 4.518832829997861
0.9478655958266105 4.726251252586999
0.9481947566338256 4.7398344283540315
0.9485239174410408 4.753495486692905
0.9491822390554712 4.781054884015857
0.9504988822843318 4.837149178152885
0.9531321687420531 4.9534661863786145
0.9583987416574956 5.204716810478011
0.9587058906017445 5.220225160836002
0.9590130395459935 5.235835845435896
0.9596273374344915 5.267369845995645
0.9608559332114874 5.331729515177432
0.9633131247654794 5.465973471167111
0.9636202737097284 5.483305826111119
0.9639274226539774 5.500767104049921
0.9645417205424753 5.536084529054824
0.9657703163194712 5.608358434917781
0.968227507873463 5.759987386571959
0.968534656817712 5.77965526568382
0.968841805761961 5.7994913276880755
0.969456103650459 5.839680324901239
0.9706846994274548 5.922217220461314
0.9731418909814467 6.09674572718065
0.9734490399256956 6.119528213428123
0.9737561888699446 6.142540738819963
0.9743704867584426 6.189276126976262
0.9755990825354386 6.2857399657530015
0.9780562740894304 6.492032365939224
0.9783991444882243 6.52239397066001
0.9787420148870183 6.553176477964731
0.9794277556846063 6.616056022202472
0.9807992372797822 6.747473045356004
0.9811421076785762 6.78159803807977
0.9814849780773702 6.816266241866698
0.9821707188749581 6.887309874254899
0.983542200470134 7.036834010851117
0.983885070868928 7.0759065742947955
0.984227941267722 7.115710631349926
0.9849136820653099 7.197637433287911
0.9862851636604858 7.371759778327902
0.9866280340592797 7.417667366162347
0.9869709044580737 7.464619673746595
0.9876566452556617 7.5618765187904184
0.9890281268508376 7.7715982727264485
0.9893709972496316 7.827641445604789
0.9897138676484256 7.885311484229889
0.9903996084460136 8.005970800946908
0.9907424788448076 8.069208958846634
0.9910853492436016 8.134575295854143
0.9917710900411895 8.272362735646995
0.9921139604399833 8.34517186607554
0.9924568308387773 8.420892724704874
0.9931425716363653 8.582169579896453
0.9934854420351593 8.66838028036586
0.9938283124339533 8.758830155066201
0.9945140532315413 8.954442743514756
0.9948569236303353 9.0608421430278
0.9951997940291293 9.174006604481608
0.9955426644279233 9.294928645464617
0.9958855348267172 9.424839142410239
0.996228405225511 9.565290451606698
0.996571275624305 9.718279258675286
0.996914146023099 9.886434374744905
0.997257016421893 10.073315606567437
0.997599886820687 10.283913244500297
0.997942757219481 10.525535192553136
0.998285627618275 10.809510248630605
0.998628498017069 11.154816231666453
0.998971368415863 11.59702827443206
0.999314238814657 12.216010570123833
0.999657109213451 13.266591311474377
0.9999999796122448 27.872952112783832

==> gluonydrell30re3.dat <==
0.001000020387755102 -5.658883085581829
0.010804526464041985 -5.658883084304174
0.020609032540328868 -5.658883068662476
0.02326633456383441 -5.658883058095498
0.025923636587339947 -5.658883043213044
0.02725228759909272 -5.658883033832466
0.02858093861084549 -5.658883022973592
0.029909589622598258 -5.658883010488521
0.03123824063435103 -5.658882996222256
0.032566891646103796 -5.658882980012691
0.03389554265785657 -5.658882961690605
0.03455986816373295 -5.658882951682534
0.03522419366960934 -5.65888294107965
0.03655284468136211 -5.658882917996349
0.037217170187238496 -5.658882905468278
0.03788149569311488 -5.658882892250081
0.03921014670486765 -5.658882863643075
0.039874472210744034 -5.658882848203029
0.04053879771662042 -5.658882831970386
0.04186744872837319 -5.658882797019909
0.042177599618345205 -5.658882788366082
0.04248775050831721 -5.6588827795188825
0.04310805228826124 -5.65888276123287
0.04434865584814929 -5.658882722212746
0.044658806738121296 -5.658882711930442
0.04496895762809331 -5.658882701431224
0.04558925940803733 -5.658882679769874
0.04682986296792538 -5.658882633709092
0.047140013857897387 -5.658882621605206
0.0474501647478694 -5.658882609259494
0.048070466527813424 -5.658882583829743
0.04931107008770148 -5.658882529925657
0.051792277207477574 -5.658882409191048
0.05210242809744958 -5.658882392820662
0.0524125789874216 -5.658882376154492
0.05303288076736562 -5.6588823419205685
0.054273484327253665 -5.658882269745435
0.05458363521722567 -5.658882250908018
0.05489378610719769 -5.658882231745762
0.05551408788714171 -5.658882192431796
0.05675469144702976 -5.65888210974024
0.05706484233700178 -5.658882088198461
0.057374993226973786 -5.658882066301399
0.057995295006917816 -5.658882021425765
0.05923589856680586 -5.658881927237786
0.06171710568658195 -5.658881720210937
0.06202117264726125 -5.658881693051288
0.06232523960794055 -5.65888166548766
0.06293337352929915 -5.658881609132415
0.06414964137201636 -5.658881491396392
0.06658217705745076 -5.658881234896677
0.06688624401813006 -5.658881200780799
0.06719031097880936 -5.658881166194339
0.06779844490016795 -5.658881095592302
0.06901471274288516 -5.658880948549033
0.07144724842831957 -5.658880630106579
0.07175131538899887 -5.658880587929412
0.07205538234967816 -5.658880545209802
0.07266351627103676 -5.658880458124541
0.07387978411375397 -5.658880277237887
0.07631231979918837 -5.658879887526583
0.07661638675986768 -5.658879836098511
0.07692045372054697 -5.65887978405081
0.07752858764190557 -5.658879678076501
0.07874485548462277 -5.6588794584709
0.08117739117005718 -5.6588789874832095
0.08150723006879071 -5.658878920245903
0.08183706896752424 -5.658878852181815
0.08249674676499129 -5.658878713546002
0.0838161023599254 -5.65887842605105
0.08645481354979362 -5.6588778086009945
0.08678465244852715 -5.658877727300534
0.08711449134726068 -5.658877645060665
0.08777416914472773 -5.658877477733503
0.08909352473966184 -5.6588771314834485
0.09173223592953007 -5.6588763909270945
0.09206207482826359 -5.658876293704416
0.09239191372699712 -5.658876195422081
0.09305159152446418 -5.658875995647334
0.09437094711939831 -5.658875583038049
0.09700965830926653 -5.65887470379905
0.10228708068900297 -5.658872714579925
0.10259490772477031 -5.6588725885029225
0.10290273476053766 -5.658872461273756
0.10351838883207236 -5.65887220333047
0.10474969697514175 -5.658871673303519
0.10721231326128053 -5.658870555063762
0.10752014029704787 -5.6588704096857265
0.10782796733281522 -5.658870263038929
0.10844362140434992 -5.658869965909074
0.10967492954741931 -5.6588693560930885
0.11213754583355807 -5.658868072526146
0.11244537286932543 -5.658867905935768
0.11275319990509278 -5.658867737953904
0.11336885397662746 -5.658867397784235
0.11460016211969684 -5.658866700399066
0.11706277840583562 -5.658865235648679
0.12198801097811318 -5.658862011524267
0.12232160995193475 -5.658861778292007
0.12265520892575633 -5.6588615431144245
0.12332240687339949 -5.658861066879135
0.12465680276868578 -5.658860090576981
0.12732559455925838 -5.658858040128646
0.12765919353307997 -5.658857774427997
0.12799279250690154 -5.658857506601346
0.12865999045454468 -5.658856964523644
0.12999438634983096 -5.658855854343893
0.13266317814040357 -5.658853527243318
0.13299677711422514 -5.65885322611603
0.1333303760880467 -5.658852922673038
0.13399757403568988 -5.65885230879131
0.13533196993097618 -5.658851052702107
0.13800076172154876 -5.658848424448649
0.14333834530269396 -5.658842680975838
0.14366586034722284 -5.658842306516409
0.1439933753917517 -5.658841929432794
0.14464840548080943 -5.65884116734253
0.14595846565892487 -5.658839611114465
0.14857858601515578 -5.658836367595816
0.1538188267276176 -5.658829332856027
0.15414634177214648 -5.658828867992301
0.15447385681667533 -5.658828400083286
0.15512888690573307 -5.658827455074378
0.1564389470838485 -5.658825527905776
0.15905906744007942 -5.658821521836934
0.1642993081525412 -5.658812877250732
0.16460481133410387 -5.658812346309697
0.16491031451566657 -5.658811812321186
0.16552132087879196 -5.6588107351532395
0.16674333360504268 -5.658808543712578
0.16918735905754412 -5.658804009659398
0.17407540996254706 -5.658794314452915
0.17438091314410975 -5.658793679839298
0.17468641632567242 -5.658793041776064
0.17529742268879778 -5.658791755248524
0.17651943541504853 -5.658789140221756
0.17896346086755 -5.65878373931723
0.1838515117725529 -5.658772229982136
0.18418278689216983 -5.658771414772979
0.18451406201178672 -5.658770594997418
0.18517661225102056 -5.65876894167546
0.18650171272948818 -5.658765579444387
0.18915191368642348 -5.658758628566494
0.19445231560029402 -5.658743788019259
0.19478359071991094 -5.658742817591669
0.19511486583952786 -5.6587418420031925
0.19577741607876167 -5.6587398752662725
0.19710251655722932 -5.658735879008855
0.1997527175141646 -5.658727630971451
0.20505311942803517 -5.658710077077508
0.2053623826846859 -5.658709007978121
0.20567164594133663 -5.6587079338233925
0.2062901724546381 -5.658705770280166
0.207527225481241 -5.658701381782311
0.21000133153444683 -5.658692355299756
0.2149495436408585 -5.6586732731587475
0.21525880689750923 -5.658672033708836
0.21556807015415996 -5.658670788643487
0.21618659666746143 -5.658668281593928
0.21742364969406433 -5.658663199309446
0.21989775574727016 -5.658652757887114
0.22484596785368186 -5.658630734208811
0.2251491471810399 -5.658629334040363
0.22545232650839792 -5.658627927899589
0.22605868516311395 -5.658625097627966
0.227271402472546 -5.658619364610708
0.22969683709141014 -5.658607604538752
0.23454770632913843 -5.658582874602656
0.23485088565649648 -5.6585812740736
0.2351540649838545 -5.658579666968947
0.23576042363857053 -5.658576432954843
0.2369731409480026 -5.6585698851592126
0.23939857556686672 -5.658556466079054
0.244249444804595 -5.658528298069876
0.24457839607000725 -5.658526322144201
0.24490734733541952 -5.658524337717733
0.245565249866244 -5.65852034325612
0.24688105492789297 -5.658512251150922
0.2495126650511909 -5.658495648185526
0.25477588529778683 -5.658460718225942
0.25510483656319904 -5.65845845681146
0.2554337878286113 -5.658456186017115
0.2560916903594358 -5.658451616174924
0.25740749542108476 -5.658442362675718
0.26003910554438275 -5.658423393959371
0.2653023257909787 -5.658383557143395
0.26560926519342476 -5.658381153842277
0.26591620459587084 -5.658378741556346
0.26653008340076295 -5.658373889930941
0.2677578410105472 -5.658364077769458
0.2702133562301157 -5.658344012189763
0.27512438666925276 -5.658302070411828
0.27543132607169885 -5.658299367064725
0.27573826547414493 -5.658296653915322
0.27635214427903704 -5.658291198103968
0.2775799018888213 -5.658280167688633
0.2800354171083898 -5.658257625703368
0.28494644754752685 -5.658210568519762
0.28527915888802713 -5.658207283212447
0.2856118702285274 -5.658203985361071
0.286277292909528 -5.658197351882703
0.2876081382715292 -5.658183932815075
0.29026982899553155 -5.6581564781034315
0.2955932104435362 -5.65809903624912
0.30623997333954556 -5.657973476347353
0.30656660075075315 -5.657969388907623
0.30689322816196074 -5.657965287011312
0.30754648298437587 -5.657957039693167
0.3088529926292062 -5.657940369859737
0.31146601191886686 -5.657906320573978
0.31669205049818816 -5.657835311749621
0.32714412765683076 -5.657681060215
0.32744874320507217 -5.65767630940476
0.3277533587533136 -5.657671543705283
0.3283625898497964 -5.657661967493896
0.329581052042762 -5.657642634804374
0.3320179764286932 -5.657603240161282
0.3368918252005556 -5.657521467253751
0.3466395227442804 -5.657345438189252
0.346969910230576 -5.657339168684719
0.34730029771687165 -5.657332878760101
0.34796107268946286 -5.657320237440753
0.3492826226346454 -5.657294707446077
0.3519257225250104 -5.657242646131752
0.3572119223057405 -5.657134421419203
0.36778432186720056 -5.656900763407514
0.36809269749053 -5.656893589248334
0.36840107311385945 -5.656886394167889
0.36901782436051833 -5.656871941046873
0.3702513268538361 -5.656842781584338
0.3727183318404717 -5.656783438651227
0.37765234181374285 -5.656660566348715
0.38752036176028515 -5.6563973297676355
0.3878545093216688 -5.656387992170926
0.3881886568830525 -5.656378626066027
0.3888569520058198 -5.656359808046185
0.39019354225135455 -5.656321826758851
0.39286672274242396 -5.656244466995672
0.39821308372456277 -5.656084026885779
0.40890580568884033 -5.655739172553604
0.4092338693209313 -5.655728065854901
0.40956193295302223 -5.655716926943836
0.4102180602172042 -5.655694552171581
0.411530314745568 -5.655649412625198
0.41415482380229574 -5.6555575557619315
0.41940384191575114 -5.655367386373641
0.42990187814266195 -5.654960027349011
0.449489191366648 -5.654094865470539
0.47072590862610464 -5.652981391825097
0.4905538666557257 -5.651750627868396
0.5099924532106132 -5.650336141854427
0.5310804438009712 -5.648531265422073
0.5507596751614937 -5.646551747128868
0.5720883105574868 -5.644029189301654
0.5930275744787463 -5.641104130229129
0.6125580791701704 -5.637903459719653
0.6337379878970649 -5.633821824879401
0.6535091373941239 -5.629330576440007
0.6728909154164493 -5.6241651353635005
0.6939220974742453 -5.61753182285058
0.6942286978309322 -5.617426126985292
0.694535298187619 -5.617320154106094
0.6951484989009928 -5.617107373928648
0.6963749003277403 -5.61667845207423
0.6988277031812353 -5.615806969008408
0.7037333088882255 -5.614007852868209
0.7135445203022057 -5.610171502542997
0.7138768925969469 -5.610035686630566
0.714209264891688 -5.609899473133393
0.7148740094811702 -5.609625847842352
0.7162034986601347 -5.609073764931066
0.7188624770180635 -5.607949951383497
0.7241804337339213 -5.605621098839861
0.7348163471656367 -5.600615916529642
0.7351267075974117 -5.600462484625621
0.7354370680291866 -5.600308616782792
0.7360577888927364 -5.5999995672346845
0.737299230619836 -5.599376169988399
0.7397821140740355 -5.598107835520787
0.7447478809824344 -5.595482132040766
0.7546794147992322 -5.589849946451741
0.7549836913017144 -5.589668890693823
0.7552879678041966 -5.589487308409583
0.755896520809161 -5.589122556615581
0.7571136268190899 -5.588386650094908
0.7595478388389476 -5.586888785364206
0.764416262878663 -5.583785201408499
0.774153110958094 -5.57711522419435
0.7744831593986305 -5.576877630748663
0.774813207839167 -5.576639249630396
0.7754733047202398 -5.576160111043116
0.7767934984823857 -5.575192234101075
0.7794338860066772 -5.573217310382302
0.7847146610552602 -5.5691043526438255
0.7952762111524265 -5.560169916156224
0.7955842477299968 -5.559894093015791
0.7958922843075671 -5.559617361048099
0.7965083574627077 -5.559061154984635
0.7977405037729887 -5.5579376635798035
0.8002047963935508 -5.555645458484364
0.805133381634675 -5.55087259908407
0.8054414182122451 -5.550565641005398
0.8057494547898154 -5.550257637365171
0.806365527944956 -5.549638474593633
0.8075976742552371 -5.548387393877677
0.8100619668757991 -5.5458331220664405
0.8149905521169234 -5.540507016737914
0.8153243606325479 -5.540135384149532
0.8156581691481724 -5.539762329328278
0.8163257861794213 -5.5390119239358775
0.8176610202419193 -5.537493724040321
0.8203314883669153 -5.534386076498314
0.8256724246169072 -5.527871544067939
0.8260062331325316 -5.527450546326334
0.8263400416481561 -5.527027867960393
0.8270076586794051 -5.526177433144883
0.8283428927419031 -5.524455994075964
0.831013360866899 -5.520928725337866
0.8363542971168908 -5.51351877422315
0.8366820217032225 -5.513047932858937
0.8370097462895543 -5.512575159370975
0.8376651954622178 -5.511623772763998
0.838976093807545 -5.509697333689699
0.8415978904981993 -5.505747263591403
0.8468414838795078 -5.497436942598208
0.8471692084658395 -5.496898494056697
0.8474969330521713 -5.496357724302721
0.8481523822248349 -5.495269165982427
0.849463280570162 -5.493063581734814
0.8520850772608162 -5.4885353089740025
0.8573286706421247 -5.478982857516484
0.8576343833654902 -5.47840446271187
0.8579400960888559 -5.477823613860995
0.858551521535587 -5.476654496031305
0.8597743724290494 -5.474286167514867
0.8622200742159742 -5.469425740866425
0.8671114777898239 -5.459180929989791
0.8674171905131896 -5.45851622284565
0.8677229032365551 -5.457848536260829
0.8683343286832863 -5.456504149687641
0.8695571795767487 -5.45377878846905
0.8720028813636735 -5.448177300160073
0.8768942849375231 -5.436333591594436
0.8772257695989429 -5.435498314179754
0.8775572542603627 -5.434658724444615
0.8782202235832024 -5.432966481634801
0.8795461622288816 -5.429528840556256
0.8821980395202402 -5.422433447357504
0.8875017941029575 -5.40729758845358
0.8878332787643773 -5.406307008605362
0.8881647634257972 -5.405310934149924
0.8888277327486368 -5.403302126688294
0.8901536713943161 -5.399216628198614
0.8928055486856747 -5.390763690757171
0.898109303268392 -5.372639634475905
0.8984187760668456 -5.371528356974502
0.8987282488652992 -5.37041084848806
0.8993471944622066 -5.3681569363727615
0.9005850856560211 -5.363572085183613
0.9030608680436504 -5.35408221660533
0.9080124328189088 -5.333716835484651
0.9083219056173624 -5.332378150744702
0.908631378415816 -5.3310313081541745
0.9092503240127233 -5.328312859094076
0.9104882152065379 -5.322774824065565
0.912963997594167 -5.311276781930006
0.9179155623694254 -5.286439779168167
0.9182189512385863 -5.284831699017191
0.9185223401077474 -5.283213071915398
0.9191291178460692 -5.279943769192716
0.9203426733227129 -5.273274040862579
0.9227697842760003 -5.2593854734525065
0.9230731731451612 -5.257595671039202
0.9233765620143222 -5.255793524901419
0.923983339752644 -5.2521516974289355
0.9251968952292878 -5.244714275183488
0.9276240061825753 -5.22919378855934
0.9279273950517363 -5.22719039350458
0.9282307839208972 -5.225172420358566
0.928837561659219 -5.221092108758717
0.9300511171358627 -5.212749476250202
0.9324782280891503 -5.195297705409931
0.9373324499957252 -5.156982782468518
0.9376616108029403 -5.1542032907155155
0.9379907716101555 -5.1513990578285584
0.9386490932245859 -5.145715044411413
0.9399657364534465 -5.134035215345644
0.9425990229111678 -5.1093459260329155
0.9429281837183829 -5.106127417766443
0.9432573445255982 -5.102878094453354
0.9439156661400285 -5.0962852179800375
0.9452323093688891 -5.082709551992777
0.9478655958266105 -5.053886469161817
0.9481947566338256 -5.050116328366156
0.9485239174410408 -5.046307086420463
0.9491822390554712 -5.038568829869207
0.9504988822843318 -5.022595182715876
0.9531321687420531 -4.988502552506312
0.9534613295492682 -4.984025011982988
0.9537904903564833 -4.9794967364616305
0.9544488119709137 -4.9702844543505735
0.9557654551997743 -4.951211083595587
0.9583987416574956 -4.910242176778899
0.9587058906017445 -4.905198517176147
0.9590130395459935 -4.9000960256419335
0.9596273374344915 -4.889710305944683
0.9608559332114874 -4.868184729741863
0.9633131247654794 -4.821842461636657
0.9636202737097284 -4.81571481166016
0.9639274226539774 -4.809507817294386
0.9645417205424753 -4.796849387495383
0.9657703163194712 -4.770507340349286
0.968227507873463 -4.713299752634121
0.968534656817712 -4.705683671598905
0.968841805761961 -4.697956443965217
0.969456103650459 -4.682158317379757
0.9706846994274548 -4.649111034678592
0.9709918483717037 -4.640529950782946
0.9712989973159527 -4.631814952855356
0.9719132952044507 -4.613969943685171
0.9731418909814467 -4.576520334377791
0.9734490399256956 -4.56676911384395
0.9737561888699446 -4.556854183936432
0.9743704867584426 -4.536515607520148
0.9755990825354386 -4.493670857457964
0.9780562740894304 -4.398079352377535
0.9783991444882243 -4.383548680317975
0.9787420148870183 -4.368694570677999
0.9794277556846063 -4.337968923381075
0.9807992372797822 -4.272082274424229
0.9811421076785762 -4.2546019663537145
0.9814849780773702 -4.2366859121240115
0.9821707188749581 -4.199474431937566
0.983542200470134 -4.118965719582683
0.983885070868928 -4.09743709500815
0.984227941267722 -4.075296075878062
0.9849136820653099 -4.029059026565279
0.9852565524641039 -4.004898910747661
0.9855994228628979 -3.9799978380065606
0.9862851636604858 -3.927817400479949
0.9866280340592797 -3.900452838750481
0.9869709044580737 -3.872176302207159
0.9876566452556617 -3.812676754977868
0.9890281268508376 -3.680147574757963
0.9893709972496316 -3.6437640796386828
0.9897138676484256 -3.6059026145571673
0.9903996084460136 -3.525316084542801
0.9907424788448076 -3.482346743898383
0.9910853492436016 -3.4374073312761118
0.9917710900411895 -3.340957867625137
0.9921139604399833 -3.28906483655446
0.9924568308387773 -3.2344282832920928
0.9927997012375713 -3.176785574615003
0.9931425716363653 -3.115835428890102
0.9934854420351593 -3.0512299739123314
0.9938283124339533 -2.9825646551594382
0.9945140532315413 -2.831070979492724
0.9948569236303353 -2.747012058457352
0.9951997940291293 -2.6563796342991046
0.9955426644279233 -2.5581844487448593
0.9958855348267172 -2.451198969031608
0.996228405225511 -2.3338742698378883
0.996571275624305 -2.2042171868763716
0.996914146023099 -2.0596025239265106
0.997257016421893 -1.8964741860700534
0.997599886820687 -1.7098456952106325
0.997942757219481 -1.4924130636893873
0.998285627618275 -1.2328515178725339
0.998628498017069 -0.9121873750262008
0.998971368415863 -0.4948497547044119
0.999314238814657 0.09902116344282262
0.999657109213451 1.1242490741753863
0.9999999796122448 15.70501096386695

==> gluonydrell30re4.dat <==
0.001000020387755102 -5.554878288804169
0.001306411202639067 -5.554878217797167
0.001612802017523032 -5.554878127924613
0.0019191928324069972 -5.554878019186408
0.0022255836472909623 -5.554877891582434
0.0025319744621749274 -5.5548777451125515
0.0028383652770588926 -5.554877579776598
0.0031447560919428577 -5.5548773955744
0.003451146906826823 -5.554877192505757
0.0037575377217107875 -5.554876970570442
0.004063928536594753 -5.554876729768217
0.004370319351478718 -5.554876470098817
0.004676710166362683 -5.554876191561964
0.004983100981246648 -5.5548758941573455
0.005289491796130613 -5.554875577884651
0.005902273425898543 -5.554874888733611
0.0062086642407825085 -5.554874515854514
0.006515055055666474 -5.554874124105843
0.007127836685434404 -5.554873283998009
0.007434227500318369 -5.554872835637937
0.007740618315202334 -5.554872368406459
0.008353399944970264 -5.554871377327193
0.008659790759854229 -5.554870853478335
0.008966181574738195 -5.554870310755903
0.009578963204506125 -5.554869168687945
0.010804526464041985 -5.55486665804178
0.01111091727892595 -5.554865983186643
0.011417308093809916 -5.554865289452634
0.012030089723577844 -5.554863845344944
0.013255652983113705 -5.554860730548426
0.01356204379799767 -5.554859904639978
0.013868434612881635 -5.554859059846026
0.014481216242649565 -5.554857313597942
0.015706779502185426 -5.554853594433923
0.016013170317069392 -5.554852617414574
0.016319561131953354 -5.554851621501787
0.016932342761721286 -5.554849572991544
0.018157906021257147 -5.554845249200696
0.020609032540328868 -5.554835694266743
0.02094119529326706 -5.554834306327389
0.021273358046205254 -5.554832896159035
0.021937683552081637 -5.554830009128089
0.02326633456383441 -5.554823968236839
0.025923636587339947 -5.554810818693753
0.026255799340278142 -5.554809074857644
0.026587962093216334 -5.554807308760203
0.02725228759909272 -5.554803709772221
0.02858093861084549 -5.554796244558675
0.03123824063435103 -5.554780244635421
0.031570403387289225 -5.554778144330138
0.03190256614022741 -5.554776021723839
0.032566891646103796 -5.554771709597279
0.03389554265785657 -5.554762817610218
0.03655284468136211 -5.554743962051408
0.04186744872837319 -5.554701959015204
0.042177599618345205 -5.554699330850171
0.04248775050831721 -5.554696683153609
0.04310805228826124 -5.554691329153998
0.04434865584814929 -5.5546803866442716
0.04682986296792538 -5.554657562887931
0.051792277207477574 -5.554608154569598
0.05210242809744958 -5.5546048998127056
0.0524125789874216 -5.554601625418235
0.05303288076736562 -5.5545950177018275
0.054273484327253665 -5.554581566454629
0.05675469144702976 -5.554553719847669
0.06171710568658195 -5.554494243040362
0.06202117264726125 -5.554490434343348
0.06232523960794055 -5.554486606647706
0.06293337352929915 -5.554478894243929
0.06414964137201636 -5.554463241268826
0.06658217705745076 -5.554431021690301
0.07144724842831957 -5.554362920070017
0.07175131538899887 -5.554358501253287
0.07205538234967816 -5.5543540632946025
0.07266351627103676 -5.554345129932004
0.07387978411375397 -5.554327033289303
0.07631231979918837 -5.554289919222864
0.08117739117005718 -5.554211998787369
0.08150723006879071 -5.5542065373800975
0.08183706896752424 -5.554201053253443
0.08249674676499129 -5.554190016813754
0.0838161023599254 -5.554167670989365
0.08645481354979362 -5.554121885939307
0.09173223592953007 -5.554025928852837
0.10228708068900297 -5.553816353038954
0.10259490772477031 -5.5538098853499465
0.10290273476053766 -5.553803397425806
0.10351838883207236 -5.553790360842688
0.10474969697514175 -5.553764044529694
0.10721231326128053 -5.553710437636984
0.11213754583355807 -5.553599313017552
0.12198801097811318 -5.553361304971101
0.12232160995193475 -5.553352874203035
0.12265520892575633 -5.553344419057586
0.12332240687339949 -5.553327435588897
0.12465680276868578 -5.553293175618894
0.12732559455925838 -5.553223480946753
0.13266317814040357 -5.553079371376511
0.14333834530269396 -5.552772093093422
0.1642993081525412 -5.552093316530094
0.1838515117725529 -5.551367288195008
0.20505311942803517 -5.550474519201826
0.22484596785368186 -5.5495375311497295
0.244249444804595 -5.548517120499875
0.2653023257909787 -5.547289751356428
0.28494644754752685 -5.546025106366521
0.30623997333954556 -5.544515658604712
0.32714412765683076 -5.5428838300423156
0.3466395227442804 -5.541218202286713
0.36778432186720056 -5.539242529321015
0.38752036176028515 -5.537226795772888
0.40890580568884033 -5.534838866583003
0.42990187814266195 -5.532268970490833
0.449489191366648 -5.529650312874263
0.47072590862610464 -5.526544942906539
0.4905538666557257 -5.5233688737162545
0.5099924532106132 -5.5199667776375545
0.5310804438009712 -5.515915131157589
0.5507596751614937 -5.511753613434471
0.5720883105574868 -5.506772731170354
0.5930275744787463 -5.501339226367067
0.6125580791701704 -5.495713622007412
0.6337379878970649 -5.488908791025246
0.6535091373941239 -5.481787259668138
0.6728909154164493 -5.473960218291067
0.6939220974742453 -5.464345202545253
0.7135445203022057 -5.454114567420984
0.7348163471656367 -5.441350493904344
0.7546794147992322 -5.427496960837839
0.774153110958094 -5.411648829284794
0.7744831593986305 -5.411357728474382
0.774813207839167 -5.4110658152742195
0.7754733047202398 -5.410479538361315
0.7767934984823857 -5.409297088048412
0.7794338860066772 -5.406891830130056
0.7847146610552602 -5.40191344950665
0.7952762111524265 -5.391229111767566
0.7955842477299968 -5.390901869290452
0.7958922843075671 -5.39057369630982
0.7965083574627077 -5.3899145431830275
0.7977405037729887 -5.388584897440917
0.8002047963935508 -5.3858793423409494
0.805133381634675 -5.380275613697257
0.8149905521169234 -5.368231584375934
0.8153243606325479 -5.367802721316507
0.8156581691481724 -5.367372410403248
0.8163257861794213 -5.3665074159525465
0.8176610202419193 -5.364759730363316
0.8203314883669153 -5.361191880485065
0.8256724246169072 -5.35375201444121
0.8260062331325316 -5.353272964936263
0.8263400416481561 -5.352792209094034
0.8270076586794051 -5.351825542175526
0.8283428927419031 -5.349871330217596
0.831013360866899 -5.345877280317806
0.8363542971168908 -5.337528820111166
0.8366820217032225 -5.337000176017329
0.8370097462895543 -5.33646957492541
0.8376651954622178 -5.33540245847634
0.838976093807545 -5.333244261102913
0.8415978904981993 -5.328829479319445
0.8468414838795078 -5.319584949571509
0.8471692084658395 -5.318987900930034
0.8474969330521713 -5.318388506111719
0.8481523822248349 -5.317182622758285
0.849463280570162 -5.3147420887469705
0.8520850772608162 -5.30974271703146
0.8573286706421247 -5.299243264834699
0.8576343833654902 -5.298609460110207
0.8579400960888559 -5.29797317953648
0.858551521535587 -5.29669313284279
0.8597743724290494 -5.294102684859554
0.8622200742159742 -5.288796971796279
0.8671114777898239 -5.27765739394173
0.8674171905131896 -5.2769365780155155
0.8677229032365551 -5.276212760770158
0.8683343286832863 -5.274756047230996
0.8695571795767487 -5.271805769434201
0.8720028813636735 -5.265753396849691
0.8768942849375231 -5.253003710968287
0.8772257695989429 -5.252106833316742
0.8775572542603627 -5.251205617531679
0.8782202235832024 -5.249390045170519
0.8795461622288816 -5.245705435097019
0.8821980395202402 -5.23811486364777
0.8875017941029575 -5.221983681646953
0.8878332787643773 -5.220930674009503
0.8881647634257972 -5.2198721458524995
0.8888277327486368 -5.217738353238217
0.8901536713943161 -5.21340257335745
0.8928055486856747 -5.204447828087759
0.898109303268392 -5.185315170320489
0.8984187760668456 -5.184144835693564
0.8987282488652992 -5.182968247408594
0.8993471944622066 -5.18059610766687
0.9005850856560211 -5.175774529034869
0.9030608680436504 -5.165810116229605
0.9080124328189088 -5.144491284623219
0.9083219056173624 -5.143092815932034
0.908631378415816 -5.141686166633857
0.9092503240127233 -5.138848035878691
0.9104882152065379 -5.13307036426735
0.912963997594167 -5.12109195560523
0.9179155623694254 -5.095289841608848
0.9182189512385863 -5.093622437847072
0.9185223401077474 -5.091944465182667
0.9191291178460692 -5.08855640546927
0.9203426733227129 -5.08164889962532
0.9227697842760003 -5.067283722493664
0.9276240061825753 -5.036134594850576
0.9279273950517363 -5.034071172474942
0.9282307839208972 -5.0319931499752535
0.928837561659219 -5.027792673559469
0.9300511171358627 -5.019209446913239
0.9324782280891503 -5.001275429201391
0.9373324499957252 -4.9619917735341685
0.9376616108029403 -4.95914638798775
0.9379907716101555 -4.956276235275357
0.9386490932245859 -4.950460304098063
0.9399657364534465 -4.938516326982254
0.9425990229111678 -4.913297490707965
0.9429281837183829 -4.910012671738275
0.9432573445255982 -4.906697011636876
0.9439156661400285 -4.899971383318323
0.9452323093688891 -4.886129900472776
0.9478655958266105 -4.856773930505541
0.9481947566338256 -4.852937061244472
0.9485239174410408 -4.849061064694781
0.9491822390554712 -4.841189220506315
0.9504988822843318 -4.82494808426759
0.9531321687420531 -4.790319219888989
0.9534613295492682 -4.785774532278906
0.9537904903564833 -4.781179083478271
0.9544488119709137 -4.771832376217576
0.9557654551997743 -4.75248984070408
0.9583987416574956 -4.710981345773116
0.9587058906017445 -4.705874638772551
0.9590130395459935 -4.700709076986878
0.9596273374344915 -4.690197148214674
0.9608559332114874 -4.668418879496146
0.9633131247654794 -4.621570128273813
0.9636202737097284 -4.615379064907855
0.9639274226539774 -4.609108634254474
0.9645417205424753 -4.596323263174661
0.9657703163194712 -4.569727058566283
0.968227507873463 -4.512010055696861
0.968534656817712 -4.504330194566139
0.968841805761961 -4.4965391638939805
0.969456103650459 -4.480613362391425
0.9706846994274548 -4.44731045441663
0.9709918483717037 -4.438665406802925
0.9712989973159527 -4.429886422191768
0.9719132952044507 -4.411913370746654
0.9731418909814467 -4.374207401179096
0.9734490399256956 -4.364392033124063
0.9737561888699446 -4.354412932707233
0.9743704867584426 -4.333945946296623
0.9755990825354386 -4.290844100263605
0.9780562740894304 -4.194737298676409
0.9783991444882243 -4.180134606270482
0.9787420148870183 -4.165208447580961
0.9794277556846063 -4.1343386160595
0.9807992372797822 -4.068163254040521
0.9811421076785762 -4.050610695886878
0.9814849780773702 -4.032622362839039
0.9821707188749581 -3.9952662387953715
0.983542200470134 -3.914467893730457
0.983885070868928 -3.892866789081036
0.984227941267722 -3.870653261109102
0.9849136820653099 -3.8242711077957687
0.9852565524641039 -3.8000383968114293
0.9855994228628979 -3.775064700120636
0.9862851636604858 -3.722738928329672
0.9866280340592797 -3.69530165627752
0.9869709044580737 -3.666952380612478
0.9876566452556617 -3.6073072687265904
0.9890281268508376 -3.4744866134281733
0.9893709972496316 -3.438030177481331
0.9897138676484256 -3.4000957427410206
0.9903996084460136 -3.319363186899202
0.9907424788448076 -3.2763207900780507
0.9910853492436016 -3.231308292431657
0.9917710900411895 -3.1347125721740983
0.9921139604399833 -3.082746369512862
0.9924568308387773 -3.028036615796356
0.9927997012375713 -2.970320677797499
0.9931425716363653 -2.909297273879154
0.9934854420351593 -2.844618531832197
0.9938283124339533 -2.7758798971303245
0.9945140532315413 -2.6242395029100276
0.9948569236303353 -2.540107179261924
0.9951997940291293 -2.4494013235949024
0.9955426644279233 -2.351132677631761
0.9958855348267172 -2.2440737086054288
0.996228405225511 -2.1266754911903782
0.996571275624305 -1.9969448610951956
0.996914146023099 -1.8522566220952528
0.997257016421893 -1.6890546792682402
0.997599886820687 -1.5023525545136847
0.997942757219481 -1.2848462601686654
0.998285627618275 -1.0252110225952977
0.998628498017069 -0.7044731590556367
0.998971368415863 -0.2870617890996007
0.999314238814657 0.3068829076268642
0.999657109213451 1.3321846258877679
0.9999999796122448 15.913020352060855

==> gluonydrell30re5.dat <==
0.001000020387755102 -1.6040032989379946
0.001306411202639067 -1.6040023099392022
0.001612802017523032 -1.6040010581783293
0.0019191928324069972 -1.6039995436546268
0.0022255836472909623 -1.6039977663671834
0.0025319744621749274 -1.60399572631493
0.0028383652770588926 -1.6039934234966382
0.0031447560919428577 -1.6039908579109299
0.003451146906826823 -1.603988029556264
0.0037575377217107875 -1.6039849384309326
0.004063928536594753 -1.6039815845330858
0.004370319351478718 -1.6039779678607018
0.004676710166362683 -1.6039740884116127
0.004983100981246648 -1.6039699461834773
0.005289491796130613 -1.603965541173819
0.005902273425898543 -1.603955942799163
0.0062086642407825085 -1.6039507494283964
0.006515055055666474 -1.6039452932645697
0.007127836685434404 -1.6039335925444302
0.007434227500318369 -1.6039273479810887
0.007740618315202334 -1.60392084061062
0.008353399944970264 -1.6039070374324709
0.008659790759854229 -1.6038997416165028
0.008966181574738195 -1.603892182976805
0.009578963204506125 -1.6038762772079067
0.010804526464041985 -1.603841311574899
0.01111091727892595 -1.6038319130330518
0.011417308093809916 -1.603822251626712
0.012030089723577844 -1.6038021401971458
0.013255652983113705 -1.603758762697874
0.01356204379799767 -1.6037472610685621
0.013868434612881635 -1.6037354965238562
0.014481216242649565 -1.6037111786598288
0.015706779502185426 -1.6036593876252443
0.016013170317069392 -1.6036457824658898
0.016319561131953354 -1.6036319143301248
0.016932342761721286 -1.6036033890958572
0.018157906021257147 -1.6035431825328699
0.020609032540328868 -1.603410142948184
0.02094119529326706 -1.6033908186731682
0.021273358046205254 -1.6033711851405703
0.021937683552081637 -1.6033309902468975
0.02326633456383441 -1.6032468887431193
0.025923636587339947 -1.6030638354656295
0.026255799340278142 -1.6030395612807464
0.026587962093216334 -1.6030149775898634
0.02725228759909272 -1.6029648816202933
0.02858093861084549 -1.602860974829133
0.03123824063435103 -1.6026382976474927
0.031570403387289225 -1.6026090691564048
0.03190256614022741 -1.602579530854653
0.032566891646103796 -1.6025195247352944
0.03389554265785657 -1.6023957938337325
0.03655284468136211 -1.6021334523985844
0.04186744872837319 -1.6015492081861233
0.042177599618345205 -1.60151265855808
0.04248775050831721 -1.6014758381427652
0.04310805228826124 -1.6014013848590822
0.04434865584814929 -1.601249227831344
0.04682986296792538 -1.6009319066073362
0.051792277207477574 -1.600245190592836
0.05210242809744958 -1.6001999636401576
0.0524125789874216 -1.6001544650876582
0.05303288076736562 -1.6000626530702569
0.054273484327253665 -1.5998757685856744
0.05675469144702976 -1.5994889512725612
0.06171710568658195 -1.598663068613495
0.06202117264726125 -1.598610196206807
0.06232523960794055 -1.598557061803148
0.06293337352929915 -1.5984500068778622
0.06414964137201636 -1.5982327516569372
0.06658217705745076 -1.597785652412094
0.07144724842831957 -1.5968410379889257
0.07175131538899887 -1.5967797651496052
0.07205538234967816 -1.596718229218703
0.07266351627103676 -1.5965943679345325
0.07387978411375397 -1.5963434866346318
0.07631231979918837 -1.5958290806357533
0.08117739117005718 -1.594749625080898
0.08150723006879071 -1.594673993561914
0.08183706896752424 -1.5945980509768392
0.08249674676499129 -1.5944452323933875
0.0838161023599254 -1.5941358600551871
0.08645481354979362 -1.5935021623582641
0.09173223592953007 -1.5921748531355573
0.10228708068900297 -1.589279716025916
0.10259490772477031 -1.5891904520123856
0.10290273476053766 -1.5891009136730212
0.10351838883207236 -1.5889210137940302
0.10474969697514175 -1.5885579196656363
0.10721231326128053 -1.5878185412219539
0.11213754583355807 -1.5862869195281109
0.12198801097811318 -1.5830113454596755
0.14333834530269396 -1.5749307638358883
0.1642993081525412 -1.5656716125436752
0.1838515117725529 -1.5558261638148991
0.20505311942803517 -1.543801057647646
0.22484596785368186 -1.5312755712949857
0.244249444804595 -1.5177440525718862
0.2653023257909787 -1.5016161495356188
0.28494644754752685 -1.4851642671662493
0.30623997333954556 -1.4657432193756565
0.32714412765683076 -1.4450050801460899
0.3466395227442804 -1.4241062040073569
0.36778432186720056 -1.399659437008467
0.38752036176028515 -1.3750885275178282
0.40890580568884033 -1.3464505368245192
0.42990187814266195 -1.3161796128928416
0.449489191366648 -1.285898340443179
0.47072590862610464 -1.2506973173358162
0.4905538666557257 -1.2154566819039294
0.5099924532106132 -1.1785246162723755
0.5310804438009712 -1.1355905535713378
0.5507596751614937 -1.0926195870207667
0.5720883105574868 -1.0426061081441116
0.5930275744787463 -0.9897046473255945
0.6125580791701704 -0.936638535900869
0.6337379878970649 -0.8746095038036265
0.6535091373941239 -0.8120447414011382
0.6728909154164493 -0.7458423870712416
0.6939220974742453 -0.667883095281494
0.7135445203022057 -0.5886447805231096
0.7348163471656367 -0.4946187636755801
0.7546794147992322 -0.39799812458609296
0.774153110958094 -0.29360419272498783
0.7952762111524265 -0.1675387691231207
0.8149905521169234 -0.035373249616941986
0.8363542971168908 0.12741397939008275
0.8573286706421247 0.3123690551413657
0.8576343833654902 0.3152843812120424
0.8579400960888559 0.3182066429663647
0.858551521535587 0.324072092865144
0.8597743724290494 0.3358875445015821
0.8622200742159742 0.3598635935373001
0.8671114777898239 0.40925462484028535
0.8768942849375231 0.5143101960976274
0.8772257695989429 0.5180281712979137
0.8775572542603627 0.5217571021168489
0.8782202235832024 0.5292480681611997
0.8795461622288816 0.5443641081016699
0.8821980395202402 0.5751465664797872
0.8875017941029575 0.6390318695530603
0.898109303268392 0.7771700642588565
0.8984187760668456 0.7814293487425911
0.8987282488652992 0.7857025727264954
0.8993471944622066 0.7942911807966475
0.9005850856560211 0.8116394730571374
0.9030608680436504 0.8470405423054558
0.9080124328189088 0.9208340887821257
0.9083219056173624 0.9255859719599928
0.908631378415816 0.9303549644070768
0.9092503240127233 0.9399447421701709
0.9104882152065379 0.959334791851452
0.912963997594167 0.9989845035887218
0.9179155623694254 1.0820018841479424
0.9182189512385863 1.0872596575870916
0.9185223401077474 1.0925380903277253
0.9191291178460692 1.1031575514845837
0.9203426733227129 1.124651279263078
0.9227697842760003 1.1686948878136612
0.9276240061825753 1.2613294821468393
0.9279273950517363 1.2673343697854986
0.9282307839208972 1.2733658524745814
0.928837561659219 1.2855095066168165
0.9300511171358627 1.3101260589819035
0.9324782280891503 1.36073064815416
0.9373324499957252 1.4679082508768995
0.9376616108029403 1.4754870248163126
0.9379907716101555 1.4831076377790993
0.9386490932245859 1.4984761685930166
0.9399657364534465 1.5297353734328845
0.9425990229111678 1.5944523239657242
0.9478655958266105 1.7336814478443585
0.9481947566338256 1.7428618310458759
0.9485239174410408 1.7521027885523346
0.9491822390554712 1.7707695492835769
0.9504988822843318 1.8088651782655971
0.9531321687420531 1.8883007879889346
0.9583987416574956 2.061985705904235
0.9587058906017445 2.07280325461232
0.9590130395459935 2.0837038072284426
0.9596273374344915 2.105758946588015
0.9608559332114874 2.1509221578862596
0.9633131247654794 2.2457818568667176
0.9636202737097284 2.258094923482898
0.9639274226539774 2.270514930545916
0.9645417205424753 2.295683128176997
0.9657703163194712 2.347386536742795
0.968227507873463 2.456741794049741
0.968534656817712 2.4710151982294306
0.968841805761961 2.4854315531143314
0.969456103650459 2.514704528347509
0.9706846994274548 2.575096392356793
0.9731418909814467 2.7040275909939404
0.9734490399256956 2.720982783084242
0.9737561888699446 2.7381387396137797
0.9743704867584426 2.7730720223586345
0.9755990825354386 2.8455675322288583
0.9780562740894304 3.002396943634507
0.9783991444882243 3.0256874536064857
0.9787420148870183 3.0493559557821217
0.9794277556846063 3.097876717016103
0.9807992372797822 3.200038263306039
0.9811421076785762 3.226734119492671
0.9814849780773702 3.253925940548329
0.9821707188749581 3.3098727036659428
0.983542200470134 3.4286094850415174
0.983885070868928 3.4598578151935357
0.984227941267722 3.4917853536985004
0.9849136820653099 3.5577995013097987
0.9862851636604858 3.6994379436752314
0.9866280340592797 3.7370829821202003
0.9869709044580737 3.775714551065907
0.9876566452556617 3.8561520991889897
0.9890281268508376 4.031500225932292
0.9893709972496316 4.078791693643431
0.9897138676484256 4.127644857849202
0.9903996084460136 4.2304710515717705
0.9907424788448076 4.28469097278785
0.9910853492436016 4.3409699262951476
0.9917710900411895 4.460370925976118
0.9921139604399833 4.523878821441182
0.9924568308387773 4.590224940016326
0.9931425716363653 4.732527152915813
0.9934854420351593 4.809135557366156
0.9938283124339533 4.889904841554759
0.9945140532315413 5.065916248211139
0.9948569236303353 5.162392417727703
0.9951997940291293 5.265550075094188
0.9955426644279233 5.376380333515707
0.9958855348267172 5.49611262891693
0.996228405225511 5.626297839697307
0.996571275624305 5.768931134899415
0.996914146023099 5.926639769015728
0.997257016421893 6.102981950675024
0.997599886820687 6.302946329131726
0.997942757219481 6.533839122751198
0.998285627618275 6.806987397619809
0.998628498017069 7.141367192970247
0.998971368415863 7.572551812201674
0.999314238814657 8.180403567594109
0.999657109213451 9.219748717457524
0.9999999796122448 23.814766886106923

==> gluonydrell30re6.dat <==
0.001000020387755102 -4.272588224441334
0.001306411202639067 -4.27258787110601
0.001612802017523032 -4.272587423894746
0.0019191928324069972 -4.272586882807233
0.0022255836472909623 -4.272586247843077
0.0025319744621749274 -4.272585519001851
0.0028383652770588926 -4.272584696283027
0.0031447560919428577 -4.2725837796860295
0.003451146906826823 -4.272582769210217
0.0037575377217107875 -4.272581664854866
0.004063928536594753 -4.2725804666192175
0.004370319351478718 -4.272579174502419
0.004676710166362683 -4.272577788503551
0.004983100981246648 -4.2725763086216455
0.005289491796130613 -4.272574734855664
0.005902273425898543 -4.272571305666972
0.0062086642407825085 -4.2725694502418445
0.006515055055666474 -4.27256750092781
0.007127836685434404 -4.27256332062745
0.007434227500318369 -4.272561089638195
0.007740618315202334 -4.27255876475414
0.008353399944970264 -4.272553833295027
0.008659790759854229 -4.272551226716498
0.008966181574738195 -4.27254852623623
0.009578963204506125 -4.272542843562804
0.010804526464041985 -4.272530351306955
0.01111091727892595 -4.272526993457548
0.011417308093809916 -4.2725235416893454
0.012030089723577844 -4.272516356386721
0.013255652983113705 -4.272500858644399
0.01356204379799767 -4.272496749372776
0.013868434612881635 -4.272492546161038
0.014481216242649565 -4.272483857905342
0.015706779502185426 -4.272465353977944
0.016013170317069392 -4.272460493098849
0.016319561131953354 -4.2724555382541025
0.016932342761721286 -4.272445346653641
0.018157906021257147 -4.2724238357069035
0.020609032540328868 -4.272376301959134
0.02094119529326706 -4.272369397515111
0.021273358046205254 -4.272362382557403
0.021937683552081637 -4.272348021077575
0.02326633456383441 -4.272317971691818
0.025923636587339947 -4.2722525657908115
0.026255799340278142 -4.272243892379022
0.026587962093216334 -4.272235108349547
0.02725228759909272 -4.272217208408325
0.02858093861084549 -4.272180080787133
0.03123824063435103 -4.272100512835058
0.031570403387289225 -4.272090068615025
0.03190256614022741 -4.272079513649764
0.032566891646103796 -4.272058071448419
0.03389554265785657 -4.27201385771152
0.03655284468136211 -4.271920110815446
0.04186744872837319 -4.2717113214070785
0.042177599618345205 -4.27169825925811
0.04248775050831721 -4.271685100271753
0.04310805228826124 -4.271658491748649
0.04434865584814929 -4.271604112229453
0.04682986296792538 -4.271490701068119
0.051792277207477574 -4.271245251451161
0.05210242809744958 -4.271229085424508
0.0524125789874216 -4.271212822220129
0.05303288076736562 -4.271180004230883
0.054273484327253665 -4.271113201595246
0.05675469144702976 -4.27097492695349
0.06171710568658195 -4.270679677288266
0.06202117264726125 -4.270660774533813
0.06232523960794055 -4.270641777979503
0.06293337352929915 -4.270603503418067
0.06414964137201636 -4.2705258281073855
0.06658217705745076 -4.270365969666355
0.07144724842831957 -4.270028196055175
0.07175131538899887 -4.270006284777437
0.07205538234967816 -4.269984279241034
0.07266351627103676 -4.269939985330358
0.07387978411375397 -4.269850265720607
0.07631231979918837 -4.269666295795067
0.08117739117005718 -4.269280203783827
0.08150723006879071 -4.269253150395969
0.08183706896752424 -4.269225985470699
0.08249674676499129 -4.269171320917716
0.0838161023599254 -4.269060652365201
0.08645481354979362 -4.268833952299522
0.09173223592953007 -4.268359057638494
0.10228708068900297 -4.2673229278815965
0.10259490772477031 -4.267290975288418
0.10290273476053766 -4.267258924124194
0.10351838883207236 -4.267194525989061
0.10474969697514175 -4.267064545832951
0.10721231326128053 -4.2667998446409
0.11213754583355807 -4.266251435023937
0.12198801097811318 -4.265078220651678
0.14333834530269396 -4.262181845968384
0.1642993081525412 -4.258859268774834
0.1838515117725529 -4.255321893997348
0.20505311942803517 -4.2509952179756585
0.22484596785368186 -4.246481278884509
0.244249444804595 -4.241596490380545
0.2653023257909787 -4.23576315267848
0.28494644754752685 -4.229799980684178
0.30623997333954556 -4.222744118109241
0.32714412765683076 -4.215189990134468
0.3466395227442804 -4.207556614827775
0.36778432186720056 -4.198600909912331
0.38752036176028515 -4.189570884352785
0.40890580568884033 -4.179009525320375
0.42990187814266195 -4.167802870244229
0.449489191366648 -4.156547839595994
0.47072590862610464 -4.143407884022485
0.4905538666557257 -4.130192061162861
0.5099924532106132 -4.116275845254786
0.5310804438009712 -4.1000123167170015
0.5507596751614937 -4.0836416491947025
0.5720883105574868 -4.06446934287204
0.5930275744787463 -4.044049334640597
0.6125580791701704 -4.023418539209311
0.6337379878970649 -3.9991133732360917
0.6535091373941239 -3.9743875258364287
0.6728909154164493 -3.947989246908603
0.6939220974742453 -3.916586706892444
0.7135445203022057 -3.8843102834956977
0.7348163471656367 -3.8455283913698564
0.7546794147992322 -3.805115010625225
0.774153110958094 -3.760789415401378
0.7952762111524265 -3.7063125990156367
0.8149905521169234 -3.6480372835769304
0.8363542971168908 -3.574544538314745
0.8366820217032225 -3.5733175409848887
0.8370097462895543 -3.572087226295692
0.8376651954622178 -3.5696165835543847
0.838976093807545 -3.56463480984571
0.8415978904981993 -3.554505742160303
0.8468414838795078 -3.5335554790349315
0.8573286706421247 -3.4886190224032734
0.8576343833654902 -3.4872431805366784
0.8579400960888559 -3.485863383477037
0.858551521535587 -3.483091845336316
0.8597743724290494 -3.4775004359576136
0.8622200742159742 -3.466119706375135
0.8671114777898239 -3.44252789969708
0.8768942849375231 -3.391675702155033
0.8772257695989429 -3.3898589920661943
0.8775572542603627 -3.388035746619815
0.8782202235832024 -3.3843694862147076
0.8795461622288816 -3.3769567225172024
0.8821980395202402 -3.3618005815084966
0.8875017941029575 -3.3300831335158243
0.8878332787643773 -3.328035086153425
0.8881647634257972 -3.325978993428976
0.8888277327486368 -3.3218424514951232
0.8901536713943161 -3.3134703682656585
0.8928055486856747 -3.2963171381928795
0.898109303268392 -3.2602615801791797
0.8984187760668456 -3.258081281308492
0.8987282488652992 -3.255892174390054
0.8993471944622066 -3.2514872877476613
0.9005850856560211 -3.242569047053782
0.9030608680436504 -3.2242839301764934
0.9080124328189088 -3.1857913437752483
0.9083219056173624 -3.183294998238915
0.908631378415816 -3.180787503460318
0.9092503240127233 -3.175738717600865
0.9104882152065379 -3.165503465493822
0.912963997594167 -3.144461411315506
0.9179155623694254 -3.099909245543024
0.9182189512385863 -3.0970648264257243
0.9185223401077474 -3.094206482256781
0.9191291178460692 -3.0884475410591348
0.9203426733227129 -3.0767572204082745
0.9227697842760003 -3.0526581027108373
0.9276240061825753 -3.0013329670876923
0.9279273950517363 -2.9979757320646745
0.9282307839208972 -2.9945999059530797
0.928837561659219 -2.987791758567124
0.9300511171358627 -2.973944288060513
0.9324782280891503 -2.9452808288190546
0.9373324499957252 -2.8836887683752632
0.9376616108029403 -2.8792875512956506
0.9379907716101555 -2.874855885108272
0.9386490932245859 -2.8658997266388204
0.9399657364534465 -2.847605389631672
0.9425990229111678 -2.809397030925052
0.9429281837183829 -2.804460615285002
0.9432573445255982 -2.799487009715364
0.9439156661400285 -2.789426261492597
0.9452323093688891 -2.768836317040528
0.9478655958266105 -2.725659650607667
0.9481947566338256 -2.7200638528549184
0.9485239174410408 -2.71442178752097
0.9491822390554712 -2.702996167030649
0.9504988822843318 -2.679559362905957
0.9531321687420531 -2.630173661468789
0.9583987416574956 -2.5197459388825942
0.9587058906017445 -2.512756633778793
0.9590130395459935 -2.5057004318001237
0.9596273374344915 -2.491382835857115
0.9608559332114874 -2.461893817117251
0.9633131247654794 -2.399210244347918
0.9636202737097284 -2.3909996510283724
0.9639274226539774 -2.3827005070009823
0.9645417205424753 -2.365829840831016
0.9657703163194712 -2.330949287390925
0.968227507873463 -2.2561893380937486
0.968534656817712 -2.2463328893118715
0.968841805761961 -2.2363546849149554
0.969456103650459 -2.2160223838078927
0.9706846994274548 -2.173775032246144
0.9709918483717037 -2.1628658818538993
0.9712989973159527 -2.1518113834017516
0.9719132952044507 -2.1292526300517083
0.9731418909814467 -2.0822333815209833
0.9734490399256956 -2.0700594546279243
0.9737561888699446 -2.057709459009961
0.9743704867584426 -2.032463177152713
0.9755990825354386 -1.9796491418309035
0.9780562740894304 -1.8634732358064798
0.9783991444882243 -1.8459986109939908
0.9787420148870183 -1.8281823541589477
0.9794277556846063 -1.7914769408081583
0.9807992372797822 -1.7134024217195707
0.9811421076785762 -1.692826180915974
0.9814849780773702 -1.671794111471574
0.9821707188749581 -1.628289322355665
0.983542200470134 -1.5349413760905422
0.983885070868928 -1.5101486896318834
0.984227941267722 -1.4847213277628881
0.9849136820653099 -1.4318435443504167
0.9852565524641039 -1.4043284187104428
0.9855994228628979 -1.3760488180295993
0.9862851636604858 -1.3170394617114631
0.9866280340592797 -1.2862238376359338
0.9869709044580737 -1.254471377251244
0.9876566452556617 -1.1879439748384901
0.9890281268508376 -1.0410446540846159
0.9893709972496316 -1.0010008544921944
0.9897138676484256 -0.9594511664829956
0.9903996084460136 -0.8714027399567443
0.9907424788448076 -0.8246588537295283
0.9910853492436016 -0.7759152324708736
0.9917710900411895 -0.6717665046077057
0.9921139604399833 -0.6159774615420476
0.9924568308387773 -0.5574133196907081
0.9931425716363653 -0.4308685166178147
0.9934854420351593 -0.36223764945945863
0.9938283124339533 -0.28951323691166864
0.9945140532315413 -0.1297980780638707
0.9948569236303353 -0.04157560666385771
0.9951997940291293 0.05325637240005968
0.9955426644279233 0.1556877357130279
0.9958855348267172 0.2669466504266313
0.996228405225511 0.3885826928896792
0.996571275624305 0.5225896956426157
0.996914146023099 0.6715935409979875
0.997257016421893 0.8391510284455764
0.997599886820687 1.03024935980247
0.997942757219481 1.2521932662977153
0.998285627618275 1.5163082857173256
0.998628498017069 1.841568886296136
0.998971368415863 2.263546756132553
0.999314238814657 2.8621025462212644
0.999657109213451 3.892060805840226
0.9999999796122448 18.47759940067824

==> gluonydrell30re7.dat <==
0.001000020387755102 -7.846909452055799
0.001306411202639067 -7.846910356209219
0.001612802017523032 -7.846911500225637
0.0019191928324069972 -7.846912884515933
0.0022255836472909623 -7.846914508802845
0.0025319744621749274 -7.846916373465862
0.0028383652770588926 -7.846918478286627
0.0031447560919428577 -7.846920823240353
0.003451146906826823 -7.84692340826888
0.0037575377217107875 -7.846926233564189
0.004063928536594753 -7.84692929905768
0.004370319351478718 -7.846932604619623
0.004676710166362683 -7.846936150510631
0.004983100981246648 -7.846939936546728
0.005289491796130613 -7.846943962643152
0.005902273425898543 -7.846952735546816
0.0062086642407825085 -7.8469574822584365
0.006515055055666474 -7.846962469206174
0.007127836685434404 -7.846973163650462
0.007434227500318369 -7.8469788711322055
0.007740618315202334 -7.846984818859592
0.008353399944970264 -7.846997434977082
0.008659790759854229 -7.847004103347172
0.008966181574738195 -7.847011011931364
0.009578963204506125 -7.847025549783682
0.010804526464041985 -7.847057508349018
0.01111091727892595 -7.84706609862891
0.011417308093809916 -7.8470749291172295
0.012030089723577844 -7.8470933109501475
0.013255652983113705 -7.847132957997413
0.01356204379799767 -7.847143470488792
0.013868434612881635 -7.8471542232904214
0.014481216242649565 -7.847176449837791
0.015706779502185426 -7.847223786889415
0.016013170317069392 -7.847236222009462
0.016319561131953354 -7.847248897510916
0.016932342761721286 -7.84727496962717
0.018157906021257147 -7.847329998538512
0.020609032540328868 -7.8474515971360015
0.02094119529326706 -7.847469259586207
0.021273358046205254 -7.847487204707699
0.021937683552081637 -7.847523943022367
0.02326633456383441 -7.8476008122112475
0.025923636587339947 -7.847768124050148
0.026255799340278142 -7.8477903108215035
0.026587962093216334 -7.847812780514401
0.02725228759909272 -7.847858568619732
0.02858093861084549 -7.847953540325143
0.03123824063435103 -7.848157069566015
0.031570403387289225 -7.848183784740857
0.03190256614022741 -7.848210783111581
0.032566891646103796 -7.848265629435944
0.03389554265785657 -7.8483787211205
0.03655284468136211 -7.848618505160095
0.04186744872837319 -7.849152515677218
0.042177599618345205 -7.849185922858388
0.04248775050831721 -7.849219577555674
0.04310805228826124 -7.849287629591523
0.04434865584814929 -7.8494267048336965
0.04682986296792538 -7.849716744928689
0.051792277207477574 -7.850344425135836
0.05210242809744958 -7.850385764166627
0.0524125789874216 -7.850427351469583
0.05303288076736562 -7.850511270996672
0.054273484327253665 -7.85068209047407
0.05675469144702976 -7.85103565718569
0.06171710568658195 -7.851790552292846
0.06202117264726125 -7.851838880353448
0.06232523960794055 -7.8518874479172025
0.06293337352929915 -7.8519853016839525
0.06414964137201636 -7.852183884590143
0.06658217705745076 -7.852592558660142
0.07144724842831957 -7.853455996113578
0.07175131538899887 -7.853512003664103
0.07205538234967816 -7.8535682517346395
0.07266351627103676 -7.853681469573621
0.07387978411375397 -7.853910792995254
0.07631231979918837 -7.854380998671767
0.08117739117005718 -7.855367710108383
0.08150723006879071 -7.855436843963226
0.08183706896752424 -7.855506262218741
0.08249674676499129 -7.85564595210532
0.0838161023599254 -7.855928746830359
0.08645481354979362 -7.856508007477699
0.09173223592953007 -7.857721307737876
0.10228708068900297 -7.860367822977821
0.10259490772477031 -7.860449422572419
0.10290273476053766 -7.860531273010908
0.10351838883207236 -7.860695726620888
0.10474969697514175 -7.861027646221344
0.10721231326128053 -7.861703546709236
0.11213754583355807 -7.863103689022232
0.12198801097811318 -7.866098144474287
0.14333834530269396 -7.87348560394003
0.1642993081525412 -7.881951148164913
0.1838515117725529 -7.890953375579047
0.20505311942803517 -7.901949351287234
0.22484596785368186 -7.913403622748536
0.244249444804595 -7.925778527707566
0.2653023257909787 -7.940528439712125
0.28494644754752685 -7.955574868695433
0.30623997333954556 -7.973336502046934
0.32714412765683076 -7.992301524804327
0.3466395227442804 -8.011411410658114
0.36778432186720056 -8.033761474177952
0.38752036176028515 -8.05621916026758
0.40890580568884033 -8.082384518301255
0.42990187814266195 -8.110027739210874
0.449489191366648 -8.13766275258274
0.47072590862610464 -8.169760989026646
0.4905538666557257 -8.201861607148063
0.5099924532106132 -8.235460749610164
0.5310804438009712 -8.274457544619567
0.5507596751614937 -8.313410497578737
0.5720883105574868 -8.358635962352388
0.5930275744787463 -8.406324454341139
0.6125580791701704 -8.453987861534051
0.6337379878970649 -8.509453415897664
0.6535091373941239 -8.565094273316397
0.6728909154164493 -8.623599256367791
0.6939220974742453 -8.691949510942637
0.7135445203022057 -8.76075054149881
0.7348163471656367 -8.841415977506207
0.7546794147992322 -8.923085465540384
0.774153110958094 -9.009786608436528
0.7952762111524265 -9.11213383858566
0.8149905521169234 -9.21638653336096
0.8363542971168908 -9.340057037702817
0.8573286706421247 -9.473561864265905
0.8768942849375231 -9.609939593723276
0.898109303268392 -9.77126527369619
0.9179155623694254 -9.933118928892624
0.9373324499957252 -10.095411596839398
0.9376616108029403 -10.098096448133022
0.9379907716101555 -10.10077612328556
0.9386490932245859 -10.106119139471588
0.9399657364534465 -10.116733927444216
0.9425990229111678 -10.137626891847962
0.9429281837183829 -10.14020204650499
0.9432573445255982 -10.142768186798994
0.9439156661400285 -10.147872250989279
0.9452323093688891 -10.157958892200083
0.9478655958266105 -10.177570553802322
0.9481947566338256 -10.17996213406387
0.9485239174410408 -10.18233906173484
0.9491822390554712 -10.187047218077156
0.9504988822843318 -10.196267903964792
0.9531321687420531 -10.2138135093162
0.9534613295492682 -10.215911854004604
0.9537904903564833 -10.217987080994808
0.9544488119709137 -10.222065532215813
0.9557654551997743 -10.229914826115483
0.9583987416574956 -10.244208688243198
0.9587058906017445 -10.245738428393564
0.9590130395459935 -10.247236709036137
0.9596273374344915 -10.250135517709863
0.9599344863787405 -10.251534299355429
0.9602416353229895 -10.25289812711697
0.9608559332114874 -10.25551714941192
0.9611630821557364 -10.256770390321632
0.9614702310999854 -10.257984768215696
0.9620845289884834 -10.260292708438445
0.9623916779327324 -10.261384079684033
0.9626988268769814 -10.262432203525382
0.9633131247654794 -10.264393959862948
0.9636202737097284 -10.265305128167856
0.9639274226539774 -10.266168118051883
0.9642345715982263 -10.266981601765382
0.9645417205424753 -10.267744210716852
0.9648488694867243 -10.268454533938598
0.9651560184309733 -10.26911111648262
0.9654631673752223 -10.269712457742793
0.9657703163194712 -10.27025700969962
0.9660774652637201 -10.270743175082954
0.9663846142079691 -10.271169305448396
0.966691763152218 -10.271533699162454
0.966998912096467 -10.271834599291278
0.967306061040716 -10.27207019138744
0.967613209984965 -10.272238601169123
0.967920358929214 -10.272337892085169
0.968227507873463 -10.272366062759437
0.968534656817712 -10.272321044307562
0.968841805761961 -10.272200697517984
0.96914895470621 -10.272002809889598
0.969456103650459 -10.271725092517023
0.969763252594708 -10.271365176814182
0.970070401538957 -10.270920611066186
0.970377550483206 -10.270388856798743
0.9706846994274548 -10.269767284953591
0.9709918483717037 -10.269053171857571
0.9712989973159527 -10.268243694971867
0.9716061462602017 -10.26733592840727
0.9719132952044507 -10.266326838189913
0.9722204441486997 -10.265213277260937
0.9725275930929487 -10.263991980192015
0.9731418909814467 -10.261212490222634
0.9734490399256956 -10.259647122683976
0.9737561888699446 -10.257959656839882
0.9740633378141936 -10.256146144762125
0.9743704867584426 -10.254202481281673
0.9746776357026916 -10.252124396076976
0.9749847846469406 -10.249907445270857
0.9755990825354386 -10.245038249414801
0.9759062314796876 -10.242376165572484
0.9762133804239366 -10.239555517665613
0.9768276783124346 -10.233416462473425
0.9771348272566835 -10.230086417052949
0.9774419762009325 -10.226574504253772
0.9780562740894304 -10.218978837552177
0.9783991444882243 -10.214391192647991
0.9787420148870183 -10.209541186282616
0.9794277556846063 -10.199009903818776
0.9797706260834003 -10.193305034284665
0.9801134964821943 -10.187290532210694
0.9807992372797822 -10.174277888795132
0.9811421076785762 -10.167250399911724
0.9814849780773702 -10.159854464809849
0.9821707188749581 -10.14388851896622
0.982513589273752 -10.135281486678906
0.982856459672546 -10.126231793929897
0.983542200470134 -10.106716763032198
0.983885070868928 -10.096203953558561
0.984227941267722 -10.085153286875695
0.9849136820653099 -10.061324521988738
0.9852565524641039 -10.048484372239688
0.9855994228628979 -10.034981872195164
0.9862851636604858 -10.005838701750822
0.9866280340592797 -9.99011504143422
0.9869709044580737 -9.973562428249078
0.9876566452556617 -9.937764468467398
0.9879995156544557 -9.918405001837684
0.9883423860532496 -9.897987299147653
0.9890281268508376 -9.853687580895683
0.9893709972496316 -9.82964315458917
0.9897138676484256 -9.804213817195876
0.9900567380472196 -9.77729630967593
0.9903996084460136 -9.748776280860392
0.9907424788448076 -9.718526666305692
0.9910853492436016 -9.686405760795882
0.9917710900411895 -9.615895744862403
0.9921139604399833 -9.577126789159628
0.9924568308387773 -9.535719364086281
0.9927997012375713 -9.491412498544536
0.9931425716363653 -9.443906613132073
0.9934854420351593 -9.39285557928476
0.9938283124339533 -9.337856628889538
0.9945140532315413 -9.214038899642485
0.9948569236303353 -9.143993356355498
0.9951997940291293 -9.067493859681468
0.9955426644279233 -8.983553174038562
0.9958855348267172 -8.890945841556974
0.996228405225511 -8.788125065827334
0.996571275624305 -8.673099867390048
0.996914146023099 -8.543247292748921
0.997257016421893 -8.395013549676282
0.997599886820687 -8.223414524895366
0.997942757219481 -8.021148659957698
0.998285627618275 -7.776893677195958
0.998628498017069 -7.471678459074186
0.998971368415863 -7.069934762166966
0.999314238814657 -6.491805477681284
0.999657109213451 -5.482469699793901
0.9999999796122448 9.082246688572056

==> gluonydrell90re1.dat <==
0.001000020387755102 -2.0794415239018362
0.010804526464041985 -2.0794415239018362
0.020609032540328868 -2.0794415239018336
0.03123824063435103 -2.0794415239018362
0.04186744872837319 -2.0794415239018393
0.051792277207477574 -2.0794415239018393
0.06171710568658195 -2.0794415239018362
0.07144724842831957 -2.0794415239018393
0.08117739117005718 -2.0794415239018362
0.09173223592953007 -2.0794415239018362
0.10228708068900297 -2.0794415239018393
0.11213754583355807 -2.0794415239018362
0.12198801097811318 -2.0794415239018376
0.13266317814040357 -2.079441523901835
0.14333834530269396 -2.0794415239018362
0.1538188267276176 -2.0794415239018362
0.1642993081525412 -2.0794415239018362
0.17407540996254706 -2.0794415239018362
0.1838515117725529 -2.079441523901835
0.19445231560029402 -2.0794415239018362
0.20505311942803517 -2.0794415239018362
0.2149495436408585 -2.0794415239018362
0.22484596785368186 -2.0794415239018362
0.244249444804595 -2.0794415239018362
0.25477588529778683 -2.0794415239018362
0.2653023257909787 -2.079441523901835
0.27512438666925276 -2.0794415239018362
0.28494644754752685 -2.0794415239018362
0.2955932104435362 -2.0794415239018362
0.30623997333954556 -2.0794415239018362
0.32714412765683076 -2.0794415239018362
0.3368918252005556 -2.0794415239018362
0.3466395227442804 -2.0794415239018376
0.3572119223057405 -2.0794415239018376
0.36778432186720056 -2.079441523901837
0.37765234181374285 -2.079441523901837
0.38752036176028515 -2.079441523901837
0.40890580568884033 -2.079441523901837
0.41940384191575114 -2.079441523901837
0.42990187814266195 -2.0794415239018376
0.43969553475465495 -2.0794415239018376
0.449489191366648 -2.079441523901837
0.4601075499963763 -2.079441523901837
0.47072590862610464 -2.079441523901837
0.48063988764091514 -2.079441523901837
0.4905538666557257 -2.0794415239018362
0.5002731599331695 -2.0794415239018353
0.5099924532106132 -2.079441523901837
0.5205364485057922 -2.0794415239018362
0.5310804438009712 -2.0794415239018376
0.5409200594812325 -2.079441523901837
0.5507596751614937 -2.079441523901837
0.5614239928594902 -2.079441523901837
0.5720883105574868 -2.079441523901837
0.5825579425181165 -2.0794415239018362
0.5930275744787463 -2.0794415239018362
0.6027928268244583 -2.0794415239018353
0.6125580791701704 -2.0794415239018362
0.6231480335336177 -2.0794415239018362
0.6337379878970649 -2.079441523901837
0.6436235626455944 -2.0794415239018362
0.6535091373941239 -2.0794415239018362
0.6632000264052866 -2.079441523901837
0.6728909154164493 -2.079441523901837
0.6834065064453473 -2.0794415239018362
0.6939220974742453 -2.079441523901837
0.7037333088882255 -2.079441523901837
0.7135445203022057 -2.0794415239018362
0.7241804337339213 -2.0794415239018362
0.7348163471656367 -2.0794415239018362
0.7447478809824344 -2.079441523901837
0.7546794147992322 -2.079441523901837
0.764416262878663 -2.0794415239018362
0.774153110958094 -2.0794415239018367
0.7847146610552602 -2.079441523901837
0.7952762111524265 -2.0794415239018367
0.805133381634675 -2.0794415239018362
0.8149905521169234 -2.079441523901837
0.8256724246169072 -2.0794415239018362
0.8363542971168908 -2.079441523901837
0.8468414838795078 -2.079441523901837
0.8573286706421247 -2.0794415239018362
0.8671114777898239 -2.079441523901837
0.8768942849375231 -2.079441523901837
0.8875017941029575 -2.0794415239018367
0.898109303268392 -2.0794415239018362
0.9080124328189088 -2.079441523901837
0.9179155623694254 -2.0794415239018367
0.9276240061825753 -2.079441523901837
0.9373324499957252 -2.0794415239018362
0.9478655958266105 -2.0794415239018367
0.9583987416574956 -2.0794415239018367
0.968227507873463 -2.0794415239018367
0.9780562740894304 -2.0794415239018367
0.9890281268508376 -2.0794415239018367
0.9999999796122448 -2.0794415239018367

==> gluonydrell90re10.dat <==
0.001000020387755102 -3.579441543901714
0.005902273425898543 -3.5794415434469737
0.010804526464041985 -3.5794415387910945
0.013255652983113705 -3.579441532321993
0.015706779502185426 -3.57944152107308
0.016932342761721286 -3.5794415130684993
0.018157906021257147 -3.579441503122997
0.019383469280793007 -3.5794414909454346
0.020609032540328868 -3.579441476224294
0.021273358046205254 -3.579441467064795
0.021937683552081637 -3.5794414570053648
0.022602009057958023 -3.5794414459888615
0.02326633456383441 -3.5794414339563803
0.023930660069710792 -3.5794414208472336
0.02459498557558718 -3.57944140659899
0.025923636587339947 -3.5794413744265943
0.026255799340278142 -3.5794413655690875
0.026587962093216334 -3.579441356368713
0.02725228759909272 -3.5794413369042744
0.02758445035203091 -3.579441326622383
0.027916613104969103 -3.579441315961981
0.02858093861084549 -3.5794412934687787
0.02891310136378368 -3.5794412816172665
0.029245264116721875 -3.5794412693498256
0.029909589622598258 -3.579441243528507
0.03123824063435103 -3.57944118646346
0.031570403387289225 -3.5794411710085887
0.03190256614022741 -3.579441155057621
0.032566891646103796 -3.5794411216252064
0.03389554265785657 -3.579441048336872
0.034227705410794756 -3.5794410286124303
0.03455986816373295 -3.5794410083046064
0.03522419366960934 -3.579440965893075
0.03655284468136211 -3.5794408735599026
0.0368850074343003 -3.579440848842672
0.037217170187238496 -3.5794408234476447
0.03788149569311488 -3.5794407705748745
0.03921014670486765 -3.5794406561468937
0.039542309457805846 -3.5794406256565003
0.039874472210744034 -3.5794405943867424
0.04053879771662042 -3.5794405294562046
0.04186744872837319 -3.5794403896543683
0.042177599618345205 -3.579440355039086
0.04248775050831721 -3.579440319650305
0.04310805228826124 -3.579440246506294
0.04434865584814929 -3.579440090425914
0.044658806738121296 -3.5794400492967244
0.04496895762809331 -3.5794400072998847
0.04558925940803733 -3.579439920654558
0.04682986296792538 -3.579439736411587
0.047140013857897387 -3.5794396879960795
0.0474501647478694 -3.5794396386132843
0.048070466527813424 -3.579439536894373
0.04931107008770148 -3.579439321278269
0.051792277207477574 -3.5794388383404243
0.05210242809744958 -3.579438772858964
0.0524125789874216 -3.579438706194382
0.05303288076736562 -3.5794385692588877
0.054273484327253665 -3.5794382805587994
0.05458363521722567 -3.579438205209255
0.05489378610719769 -3.5794381285603625
0.05551408788714171 -3.5794379713047793
0.05675469144702976 -3.579437640539168
0.05706484233700178 -3.579437554372229
0.057374993226973786 -3.579437466784147
0.057995295006917816 -3.57943728728199
0.05923589856680586 -3.579436910530912
0.06171710568658195 -3.579436082425605
0.06202117264726125 -3.5794359737873096
0.06232523960794055 -3.579435863533114
0.06293337352929915 -3.5794356381127748
0.06414964137201636 -3.579435167170135
0.06658217705745076 -3.5794341411748074
0.06688624401813006 -3.5794340047118025
0.06719031097880936 -3.5794338663664864
0.06779844490016795 -3.579433583959443
0.06901471274288516 -3.579432995788805
0.07144724842831957 -3.579431722024829
0.07175131538899887 -3.5794315533170034
0.07205538234967816 -3.579431382439415
0.07266351627103676 -3.5794310341001725
0.07387978411375397 -3.5794303105575
0.07631231979918837 -3.579428751721653
0.07661638675986768 -3.579428546010681
0.07692045372054697 -3.5794283378212373
0.07752858764190557 -3.5794279139268483
0.07874485548462277 -3.5794270355106286
0.08117739117005718 -3.5794251515744184
0.08150723006879071 -3.5794248826274124
0.08183706896752424 -3.5794246103733527
0.08249674676499129 -3.5794240558348687
0.0838161023599254 -3.5794229058654494
0.08645481354979362 -3.5794204360897606
0.08678465244852715 -3.5794201108913826
0.08711449134726068 -3.5794197819354574
0.08777416914472773 -3.5794191126341994
0.08909352473966184 -3.5794177276500005
0.09173223592953007 -3.579414765462046
0.09206207482826359 -3.579414376576577
0.09239191372699712 -3.5794139834526177
0.09305159152446418 -3.579413184364805
0.09437094711939831 -3.5794115339517494
0.09700965830926653 -3.5794080170516187
0.10228708068900297 -3.5794000603243252
0.10259490772477031 -3.579399556026839
0.10290273476053766 -3.579399047120921
0.10351838883207236 -3.579398015369963
0.10474969697514175 -3.5793958953094323
0.10721231326128053 -3.579391422457491
0.10752014029704787 -3.579390840960008
0.10782796733281522 -3.579390254387779
0.10844362140434992 -3.5793890658991834
0.10967492954741931 -3.579386626700731
0.11213754583355807 -3.5793814925805356
0.11244537286932543 -3.579380826239124
0.11275319990509278 -3.5793801543321955
0.11336885397662746 -3.5793787936957453
0.11460016211969684 -3.5793760042445277
0.11706277840583562 -3.579370145443566
0.12198801097811318 -3.5793572494478694
0.12232160995193475 -3.5793563165583673
0.12265520892575633 -3.5793553758883445
0.12332240687339949 -3.5793534710301604
0.12465680276868578 -3.5793495659973282
0.12732559455925838 -3.579341364597986
0.12765919353307997 -3.5793403018489056
0.12799279250690154 -3.5793392305968155
0.12865999045454468 -3.579337062398102
0.12999438634983096 -3.5793326219160124
0.13266317814040357 -3.579323314042293
0.13299677711422514 -3.579322109604693
0.1333303760880467 -3.5793208959055924
0.13399757403568988 -3.5793184405283034
0.13533196993097618 -3.5793134164870466
0.13800076172154876 -3.579302904174319
0.14333834530269396 -3.5792799320074753
0.14366586034722284 -3.579278434291337
0.1439933753917517 -3.579276926080456
0.14464840548080943 -3.5792738779726108
0.14595846565892487 -3.5792676535918675
0.14857858601515578 -3.57925468068731
0.1538188267276176 -3.579226544554961
0.15414634177214648 -3.579224685300795
0.15447385681667533 -3.5792228138685487
0.15512888690573307 -3.579219034249853
0.1564389470838485 -3.5792113264478638
0.15905906744007942 -3.5791953040810567
0.1642993081525412 -3.579160730292008
0.16460481133410387 -3.579158606827165
0.16491031451566657 -3.5791564711764043
0.16552132087879196 -3.579152163123345
0.16674333360504268 -3.5791433986480925
0.16918735905754412 -3.5791252652209242
0.17407540996254706 -3.579086490902962
0.17438091314410975 -3.5790839529006853
0.17468641632567242 -3.579081401105666
0.17529742268879778 -3.579076255928676
0.17651943541504853 -3.5790657977591906
0.17896346086755 -3.579044198315941
0.1838515117725529 -3.5789981706503284
0.18418278689216983 -3.5789949105391314
0.18451406201178672 -3.578991632171743
0.18517661225102056 -3.5789850203823157
0.18650171272948818 -3.5789715745726274
0.18915191368642348 -3.5789437777865767
0.19445231560029402 -3.578884431249874
0.19478359071991094 -3.5788805506243455
0.19511486583952786 -3.578876649368635
0.19577741607876167 -3.5788687846579945
0.19710251655722932 -3.578852804269077
0.1997527175141646 -3.5788198221013827
0.20505311942803517 -3.5787496295799897
0.2053623826846859 -3.578745354666119
0.20567164594133663 -3.578741059547103
0.2062901724546381 -3.578732408423245
0.207527225481241 -3.578714860731408
0.21000133153444683 -3.5786787682424324
0.2149495436408585 -3.578602470236945
0.21525880689750923 -3.578597514522845
0.21556807015415996 -3.5785925363687943
0.21618659666746143 -3.5785825124514803
0.21742364969406433 -3.5785621921459465
0.21989775574727016 -3.5785204452502404
0.22484596785368186 -3.5784323930345643
0.2251491471810399 -3.5784267951936175
0.22545232650839792 -3.5784211734912086
0.22605868516311395 -3.5784098582106036
0.227271402472546 -3.5783869380981606
0.22969683709141014 -3.5783399231586106
0.23454770632913843 -3.5782410603232777
0.23485088565649648 -3.5782346620585717
0.2351540649838545 -3.5782282375278873
0.23576042363857053 -3.578215309357774
0.2369731409480026 -3.5781891343982046
0.23939857556686672 -3.578135492395133
0.244249444804595 -3.578022897072915
0.24457839607000725 -3.57801499898944
0.24490734733541952 -3.5780070669583446
0.245565249866244 -3.577991100630058
0.24688105492789297 -3.5779587559336803
0.2495126650511909 -3.577892394385828
0.25477588529778683 -3.5777527875864186
0.25510483656319904 -3.5777437495825604
0.2554337878286113 -3.577734674132084
0.2560916903594358 -3.5777164104380677
0.25740749542108476 -3.5776794286917464
0.26003910554438275 -3.577603622073488
0.2653023257909787 -3.5774444274877175
0.26560926519342476 -3.5774348238992477
0.26591620459587084 -3.577425184453837
0.26653008340076295 -3.5774057975982467
0.2677578410105472 -3.577366589259556
0.2702133562301157 -3.5772864117601126
0.27512438666925276 -3.5771188323170375
0.27543132607169885 -3.5771080315062562
0.27573826547414493 -3.5770971915904974
0.27635214427903704 -3.5770753940245243
0.2775799018888213 -3.577031325006599
0.2800354171083898 -3.5769412676673076
0.28494644754752685 -3.5767532828798645
0.28527915888802713 -3.5767401593413517
0.2856118702285274 -3.576726985780712
0.286277292909528 -3.5767004880240454
0.2876081382715292 -3.576646885969163
0.29026982899553155 -3.5765372234378896
0.2955932104435362 -3.5763078025093877
0.30623997333954556 -3.5758064118441903
0.30656660075075315 -3.575790091832607
0.30689322816196074 -3.5757737142337
0.30754648298437587 -3.5757407856576364
0.3088529926292062 -3.5756742306606033
0.31146601191886686 -3.5755382943611527
0.31669205049818816 -3.575254832748627
0.32714412765683076 -3.5746392111103202
0.32744874320507217 -3.574620253516121
0.3277533587533136 -3.5746012366884132
0.3283625898497964 -3.5745630247618054
0.329581052042762 -3.5744858838135887
0.3320179764286932 -3.5743287012214586
0.3368918252005556 -3.5740024709367018
0.3466395227442804 -3.5733003892085056
0.346969910230576 -3.573275388193052
0.34730029771687165 -3.5732503060617966
0.34796107268946286 -3.5731998976272332
0.3492826226346454 -3.57309809827288
0.3519257225250104 -3.572890522877906
0.3572119223057405 -3.5724590853865026
0.36778432186720056 -3.57152792530619
0.36809269749053 -3.571499342121573
0.36840107311385945 -3.571470675992482
0.36901782436051833 -3.5714130941329767
0.3702513268538361 -3.5712969266118706
0.3727183318404717 -3.5710605328626683
0.37765234181374285 -3.5705711572893657
0.38752036176028515 -3.569523141413981
0.3878545093216688 -3.5694859759889317
0.3881886568830525 -3.5694486977884585
0.3888569520058198 -3.5693738019502974
0.39019354225135455 -3.569222644714407
0.39286672274242396 -3.568914805003273
0.39821308372456277 -3.5682765122437554
0.40890580568884033 -3.56690523624004
0.4092338693209313 -3.5668610872450355
0.40956193295302223 -3.5668168111830094
0.4102180602172042 -3.566727876647415
0.411530314745568 -3.5665484694195997
0.41415482380229574 -3.5661834336931006
0.41940384191575114 -3.565427918890383
0.42990187814266195 -3.56381049937571
0.449489191366648 -3.5603796942245767
0.47072590862610464 -3.5559728227947454
0.4905538666557257 -3.551112970799443
0.5099924532106132 -3.545542141908382
0.5310804438009712 -3.538456123509074
0.5507596751614937 -3.530713014751219
0.5720883105574868 -3.520888631782526
0.5930275744787463 -3.509556166146811
0.6125580791701704 -3.497228179623235
0.6337379878970649 -3.481614906590645
0.6535091373941239 -3.4645721381267602
0.6728909154164493 -3.445145471519128
0.6939220974742453 -3.4204656177924804
0.7135445203022057 -3.3934231606095566
0.7348163471656367 -3.358834784550635
0.7546794147992322 -3.3205421470643226
0.7549836913017144 -3.319904127105505
0.7552879678041966 -3.3192644468731416
0.755896520809161 -3.3179800848993506
0.7571136268190899 -3.315391208931538
0.7595478388389476 -3.3101316632807
0.764416262878663 -3.2992756185638767
0.774153110958094 -3.2761324735088224
0.7744831593986305 -3.275312749942952
0.774813207839167 -3.27449062837782
0.7754733047202398 -3.2728391568034976
0.7767934984823857 -3.2695070564867548
0.7794338860066772 -3.2627242453645238
0.7847146610552602 -3.2486677503415966
0.7952762111524265 -3.2184498598315465
0.7955842477299968 -3.2175237571566746
0.7958922843075671 -3.216595006264908
0.7965083574627077 -3.2147295215902987
0.7977405037729887 -3.210966350425717
0.8002047963935508 -3.20330899953133
0.805133381634675 -3.1874519994477546
0.8149905521169234 -3.1534113709671927
0.8153243606325479 -3.152200835994682
0.8156581691481724 -3.150986348760385
0.8163257861794213 -3.1485454505048964
0.8176610202419193 -3.143615484474491
0.8203314883669153 -3.133558997016026
0.8256724246169072 -3.1126274015869244
0.8363542971168908 -3.067206227770293
0.8366820217032225 -3.0657319840303394
0.8370097462895543 -3.0642526820797777
0.8376651954622178 -3.0612788105287554
0.838976093807545 -3.0552693375004267
0.8415978904981993 -3.0429980708513567
0.8468414838795078 -3.017400920486067
0.8573286706421247 -2.9615875936611262
0.8576343833654902 -2.9598604937123203
0.8579400960888559 -2.9581273956962106
0.858551521535587 -2.9546430900371123
0.8597743724290494 -2.9476012214251184
0.8622200742159742 -2.9332177379510838
0.8671114777898239 -2.9031952291279204
0.8674171905131896 -2.9012608889735865
0.8677229032365551 -2.8993195249860775
0.8683343286832863 -2.895415581822128
0.8695571795767487 -2.8875218144972843
0.8720028813636735 -2.871382371087515
0.8768942849375231 -2.837624987162182
0.8772257695989429 -2.835262734076753
0.8775572542603627 -2.8328907055336217
0.8782202235832024 -2.8281170900922175
0.8795461622288816 -2.818449974689813
0.8821980395202402 -2.7986225739606314
0.8875017941029575 -2.7568787786515303
0.8878332787643773 -2.75417241474647
0.8881647634257972 -2.75145415590549
0.8888277327486368 -2.7459816476082355
0.8901536713943161 -2.734890488688035
0.8928055486856747 -2.7121055512493357
0.898109303268392 -2.663970232603934
0.8984187760668456 -2.6610498454189973
0.8987282488652992 -2.6581166297547534
0.8993471944622066 -2.6522113765094795
0.9005850856560211 -2.6402431826331876
0.9030608680436504 -2.6156561550167465
0.9080124328189088 -2.5637084229501523
0.9083219056173624 -2.5603316365210977
0.908631378415816 -2.5569388939991566
0.9092503240127233 -2.5501050810498636
0.9104882152065379 -2.5362408590339993
0.912963997594167 -2.507698702397365
0.9179155623694254 -2.447122526969321
0.9182189512385863 -2.443249654746552
0.9185223401077474 -2.439357274477467
0.9191291178460692 -2.4315133774665445
0.9203426733227129 -2.4155846529946423
0.9227697842760003 -2.3827268588901487
0.9276240061825753 -2.3126896218560216
0.9279273950517363 -2.3081071622898643
0.9282307839208972 -2.3034993036931404
0.928837561659219 -2.2942064915692426
0.9300511171358627 -2.2753060391473023
0.9324782280891503 -2.2361916403874087
0.9373324499957252 -2.152229033563792
0.9376616108029403 -2.146235891023697
0.9379907716101555 -2.1402023734471305
0.9386490932245859 -2.128012433208373
0.9399657364534465 -2.103128063854804
0.9425990229111678 -2.051231846135045
0.9429281837183829 -2.0445352191022916
0.9432573445255982 -2.037790174297668
0.9439156661400285 -2.0241525070275883
0.9452323093688891 -1.9962700072424715
0.9478655958266105 -1.9379320481250588
0.9481947566338256 -1.9303851366237836
0.9485239174410408 -1.9227791796058675
0.9491822390554712 -1.907387014608939
0.9504988822843318 -1.8758590151231815
0.9531321687420531 -1.8096328923165217
0.9583987416574956 -1.6626677287062663
0.9587058906017445 -1.6534210087617747
0.9590130395459935 -1.6440926763620245
0.9596273374344915 -1.6251861590997827
0.9608559332114874 -1.5863369700080836
0.9633131247654794 -1.5041728414897997
0.9636202737097284 -1.493453088067457
0.9639274226539774 -1.4826278153150572
0.9645417205424753 -1.4606533572059508
0.9657703163194712 -1.41535456435876
0.968227507873463 -1.3188775130758414
0.968534656817712 -1.3062203885569206
0.968841805761961 -1.2934217651096096
0.969456103650459 -1.2673886158874659
0.9706846994274548 -1.213493911310255
0.9731418909814467 -1.0976275035733196
0.9734490399256956 -1.0823120559152581
0.9737561888699446 -1.066797327295464
0.9743704867584426 -1.0351509588744903
0.9755990825354386 -0.9692471684120763
0.9780562740894304 -0.8256732164227106
0.9783991444882243 -0.8042400206802386
0.9787420148870183 -0.7824307224946688
0.9794277556846063 -0.7376340501435384
0.9807992372797822 -0.6429434869665652
0.9811421076785762 -0.6181201447820847
0.9814849780773702 -0.5928027509124864
0.9821707188749581 -0.5406105935639808
0.983542200470134 -0.4294061126301343
0.983885070868928 -0.40004568521776807
0.984227941267722 -0.3700079865127318
0.9849136820653099 -0.3077793417572943
0.9862851636604858 -0.17373528306297667
0.9866280340592797 -0.1379937287246015
0.9869709044580737 -0.10126760528677328
0.9876566452556617 -0.02464684469438448
0.9890281268508376 0.14304403433078008
0.9893709972496316 0.1884162401798818
0.9897138676484256 0.23534815630461844
0.9903996084460136 0.3343258826551041
0.9907424788448076 0.3866185782844252
0.9910853492436016 0.4409683073944959
0.9917710900411895 0.5565048491732223
0.9921139604399833 0.6180775047756274
0.9924568308387773 0.6824863719623245
0.9931425716363653 0.8209080347061616
0.9934854420351593 0.8955731339689332
0.9938283124339533 0.9743970886033614
0.9945140532315413 1.1465117501236313
0.9948569236303353 1.2410364975743209
0.9951997940291293 1.3422406955404063
0.9955426644279233 1.4511154539649698
0.9958855348267172 1.5688902055025693
0.996228405225511 1.6971158252744207
0.996571275624305 1.8377874790367767
0.996914146023099 1.9935324179876095
0.997257016421893 2.167908847453002
0.997599886820687 2.365905413376512
0.997942757219481 2.5948283308043494
0.998285627618275 2.866004662495516
0.998628498017069 3.1984104443470085
0.998971368415863 3.6276189764140034
0.999314238814657 4.233492567624159
0.999657109213451 5.270857472926762
0.9999999796122448 19.863893313267685

==> gluonydrell90re3.dat <==
0.001000020387755102 -1.4999985021603375
0.001306411202639067 -1.4999974421547242
0.001612802017523032 -1.499996100521658
0.0019191928324069972 -1.4999944772603873
0.0022255836472909623 -1.4999925723699983
0.0025319744621749274 -1.4999903858494157
0.0028383652770588926 -1.4999879176974018
0.0031447560919428577 -1.4999851679125806
0.003451146906826823 -1.4999821364934025
0.0037575377217107875 -1.4999788234381441
0.004063928536594753 -1.4999752287449553
0.004370319351478718 -1.4999713524118004
0.004676710166362683 -1.4999671944365052
0.004983100981246648 -1.4999627548167165
0.005289491796130613 -1.4999580335499418
0.005902273425898543 -1.499947746064628
0.0062086642407825085 -1.4999421798403063
0.006515055055666474 -1.499936331957405
0.007127836685434404 -1.4999237912025178
0.007434227500318369 -1.4999170983234833
0.007740618315202334 -1.499910123771743
0.008353399944970264 -1.4998953296342594
0.008659790759854229 -1.4998875100401843
0.008966181574738195 -1.499879408756738
0.009578963204506125 -1.4998623611033102
0.010804526464041985 -1.4998248853125034
0.01111091727892595 -1.4998148120667474
0.011417308093809916 -1.4998044570906752
0.012030089723577844 -1.4997829019240247
0.013255652983113705 -1.4997364105594009
0.01356204379799767 -1.4997240832987535
0.013868434612881635 -1.4997114742566444
0.014481216242649565 -1.4996854107995026
0.015706779502185426 -1.4996299021844977
0.016013170317069392 -1.499615320464378
0.016319561131953354 -1.4996004569015062
0.016932342761721286 -1.4995698842138783
0.018157906021257147 -1.4995053563464162
0.020609032540328868 -1.499362768552457
0.02094119529326706 -1.4993420574557739
0.021273358046205254 -1.499321014927007
0.021937683552081637 -1.4992779355172454
0.02326633456383441 -1.499187798884461
0.025923636587339947 -1.4989916109463348
0.026255799340278142 -1.4989655951397194
0.026587962093216334 -1.498939247651489
0.02725228759909272 -1.498885557560048
0.02858093861084549 -1.4987741964142194
0.03123824063435103 -1.4985355460606606
0.031570403387289225 -1.4985042211280042
0.03190256614022741 -1.4984725642076955
0.032566891646103796 -1.4984082543198785
0.03389554265785657 -1.4982756497533467
0.03655284468136211 -1.4979944964536398
0.04186744872837319 -1.4973683701814156
0.042177599618345205 -1.497329201042167
0.04248775050831721 -1.4972897417774917
0.04310805228826124 -1.4972099527802076
0.04434865584814929 -1.4970468922628706
0.04682986296792538 -1.496706835786178
0.051792277207477574 -1.4959709359713829
0.05210242809744958 -1.4959224706321959
0.0524125789874216 -1.4958737143513978
0.05303288076736562 -1.4957753288515148
0.054273484327253665 -1.4955750652948685
0.05675469144702976 -1.4951605613799903
0.06171710568658195 -1.494275591442919
0.06202117264726125 -1.4942189374988657
0.06232523960794055 -1.4941620029631946
0.06293337352929915 -1.494047291989376
0.06414964137201636 -1.4938145015293742
0.06658217705745076 -1.493335439205718
0.07144724842831957 -1.4923233279523638
0.07175131538899887 -1.4922576784734813
0.07205538234967816 -1.4921917473035018
0.07266351627103676 -1.4920590397419935
0.07387978411375397 -1.4917902426860463
0.07631231979918837 -1.4912391123320332
0.08117739117005718 -1.4900826363850592
0.08150723006879071 -1.4900016106961058
0.08183706896752424 -1.4899202520484687
0.08249674676499129 -1.489756535661138
0.0838161023599254 -1.4894251049934994
0.08645481354979362 -1.4887462396965798
0.09173223592953007 -1.4873243910613
0.10228708068900297 -1.484223354484944
0.10259490772477031 -1.4841277488594125
0.10290273476053766 -1.4840318498250737
0.10351838883207236 -1.483839171306248
0.10474969697514175 -1.4834502908918066
0.10721231326128053 -1.4826584237951783
0.11213754583355807 -1.481018160019512
0.12198801097811318 -1.4775106389065078
0.14333834530269396 -1.4688601759534718
0.1642993081525412 -1.4589520518230377
0.1838515117725529 -1.4484212220277703
0.20505311942803517 -1.4355654997719627
0.22484596785368186 -1.4221823682359034
0.244249444804595 -1.4077328750018872
0.2653023257909787 -1.3905223437486531
0.28494644754752685 -1.3729788050130096
0.30623997333954556 -1.3522854016330177
0.32714412765683076 -1.3302078499734074
0.3466395227442804 -1.307978968104819
0.36778432186720056 -1.282001202921968
0.38752036176028515 -1.2559179935230813
0.40890580568884033 -1.2255502308539206
0.42990187814266195 -1.1934885560346649
0.449489191366648 -1.1614537878469018
0.47072590862610464 -1.1242608684172581
0.4905538666557257 -1.087074927751788
0.5099924532106132 -1.0481552520555042
0.5310804438009712 -1.002974419306854
0.5507596751614937 -0.9578214533263704
0.5720883105574868 -0.9053496500128135
0.5930275744787463 -0.8499397434635331
0.6125580791701704 -0.7944486981886298
0.6337379878970649 -0.7296964699494723
0.6535091373941239 -0.6645014246292708
0.6728909154164493 -0.5956374699988085
0.6939220974742453 -0.5146964749761703
0.7135445203022057 -0.4325878454010975
0.7348163471656367 -0.3353533410502835
0.7546794147992322 -0.23564513897219252
0.774153110958094 -0.12813779781543258
0.7952762111524265 0.001402035265536108
0.8149905521169234 0.13690218274503835
0.8363542971168908 0.303403933502065
0.8573286706421247 0.49210864782314817
0.8576343833654902 0.4950793838137028
0.8579400960888559 0.49805707729087845
0.858551521535587 0.5040334560536578
0.8597743724290494 0.5160710271568949
0.8622200742159742 0.5404923626074455
0.8671114777898239 0.5907781608883441
0.8768942849375231 0.6976400767237753
0.8772257695989429 0.7014196521609246
0.8775572542603627 0.7052102090297852
0.8782202235832024 0.7128245046254794
0.8795461622288816 0.7281875135609057
0.8821980395202402 0.7594651501895184
0.8875017941029575 0.8243457763596844
0.898109303268392 0.9644945284142715
0.8984187760668456 0.9688128700235273
0.8987282488652992 0.9731451738059604
0.8993471944622066 0.9818520095025379
0.9005850856560211 0.9994370292058803
0.9030608680436504 1.0353126426811807
0.9080124328189088 1.1100596396435576
0.9083219056173624 1.1148713067726597
0.908631378415816 1.1197001059273952
0.9092503240127233 1.1294095653855545
0.9104882152065379 1.149039251649665
0.912963997594167 1.1891693299134964
0.9179155623694254 1.27315182170726
0.9182189512385863 1.2784689187572083
0.9185223401077474 1.2838066970604547
0.9191291178460692 1.2945449152080277
0.9203426733227129 1.3162764205003359
0.9227697842760003 1.3607966387725021
0.9276240061825753 1.4543886758556026
0.9279273950517363 1.4604535908151368
0.9282307839208972 1.4665451228578927
0.928837561659219 1.4788089418160626
0.9300511171358627 1.5036660883188646
0.9324782280891503 1.5547529243626985
0.9373324499957252 1.6628992598112464
0.9376616108029403 1.6705439275440768
0.9379907716101555 1.6782304603322997
0.9386490932245859 1.6937309089063661
0.9399657364534465 1.7252542617962732
0.9425990229111678 1.790500759290672
0.9478655958266105 1.9307939865006352
0.9481947566338256 1.9400410981675564
0.9485239174410408 1.9493488102780174
0.9491822390554712 1.9681491586464674
0.9504988822843318 2.006512276713882
0.9531321687420531 2.086484120606258
0.9583987416574956 2.261246536910017
0.9587058906017445 2.2721271330159145
0.9590130395459935 2.2830907558834963
0.9596273374344915 2.305272104318022
0.9608559332114874 2.350688008131976
0.9633131247654794 2.4460541902295616
0.9636202737097284 2.4584306702352015
0.9639274226539774 2.4709141135858266
0.9645417205424753 2.496209252497718
0.9657703163194712 2.548166818525798
0.968227507873463 2.6580314909870024
0.968534656817712 2.672368675262196
0.968841805761961 2.6868488331855676
0.969456103650459 2.7162494833358397
0.9706846994274548 2.7768969726187525
0.9731418909814467 2.906340524192634
0.9734490399256956 2.9233598638041283
0.9737561888699446 2.940579990842978
0.9743704867584426 2.9756416835821566
0.9755990825354386 3.048394289423216
0.9780562740894304 3.205738997335631
0.9783991444882243 3.2291015276539765
0.9787420148870183 3.252842078879157
0.9794277556846063 3.301507024337677
0.9807992372797822 3.403957283689746
0.9811421076785762 3.4307253899595067
0.9814849780773702 3.4579894898333006
0.9821707188749581 3.514080896808137
0.983542200470134 3.63310731089374
0.983885070868928 3.66442812112065
0.984227941267722 3.6964281684674583
0.9849136820653099 3.7625874200793072
0.9862851636604858 3.904516415825509
0.9866280340592797 3.9422341645931605
0.9869709044580737 3.9809384726605876
0.9876566452556617 4.061521585440264
0.9890281268508376 4.237161187262081
0.9893709972496316 4.284525595800781
0.9897138676484256 4.333451729665348
0.9903996084460136 4.436423949215369
0.9907424788448076 4.490716926608182
0.9910853492436016 4.5470689651396
0.9917710900411895 4.666616221427156
0.9921139604399833 4.730197288482777
0.9924568308387773 4.796616607512061
0.9931425716363653 4.939065307926758
0.9934854420351593 5.015746999446289
0.9938283124339533 5.0965895995838695
0.9945140532315413 5.272747724793836
0.9948569236303353 5.36929729692313
0.9951997940291293 5.47252838579839
0.9955426644279233 5.583432104628804
0.9958855348267172 5.70323788934311
0.996228405225511 5.8334966183448165
0.996571275624305 5.9762034606805905
0.996914146023099 6.133985670846984
0.997257016421893 6.310401457476836
0.997599886820687 6.510439469828674
0.997942757219481 6.741405926271919
0.998285627618275 7.014627892897043
0.998628498017069 7.34908140894081
0.998971368415863 7.780339777806484
0.999314238814657 8.388265311778149
0.999657109213451 9.427684269169905
0.9999999796122448 24.022776274300828

==> gluonydrell90re4.dat <==
0.001000020387755102 -2.539720023031026
0.001306411202639067 -2.5397194930278606
0.001612802017523032 -2.539718822210602
0.0019191928324069972 -2.5397180105786914
0.0022255836472909623 -2.5397170581314383
0.0025319744621749274 -2.5397159648680447
0.0028383652770588926 -2.5397147307875767
0.0031447560919428577 -2.5397133558889995
0.003451146906826823 -2.5397118401711443
0.0037575377217107875 -2.5397101836327365
0.004063928536594753 -2.5397083862723773
0.004370319351478718 -2.539706448088545
0.004676710166362683 -2.5397043690796006
0.004983100981246648 -2.53970214924379
0.005289491796130613 -2.5396997885792323
0.005902273425898543 -2.539694644755801
0.0062086642407825085 -2.539691861592581
0.006515055055666474 -2.539688937591922
0.007127836685434404 -2.5396826670682957
0.007434227500318369 -2.539679320540033
0.007740618315202334 -2.5396758331637423
0.008353399944970264 -2.5396684358551465
0.008659790759854229 -2.5396645259165957
0.008966181574738195 -2.539660475117516
0.009578963204506125 -2.539651950923943
0.010804526464041985 -2.5396332120518017
0.01111091727892595 -2.539628175126469
0.011417308093809916 -2.5396229973098907
0.012030089723577844 -2.539612218985344
0.013255652983113705 -2.539588971440694
0.01356204379799767 -2.539582807256145
0.013868434612881635 -2.5395765021419985
0.014481216242649565 -2.539563469103483
0.015706779502185426 -2.539535711628786
0.016013170317069392 -2.5395284198515604
0.016319561131953354 -2.539520987098756
0.016932342761721286 -2.5395056986411904
0.018157906021257147 -2.5394734297347066
0.020609032540328868 -2.5394021223883767
0.02094119529326706 -2.539391764604653
0.021273358046205254 -2.539381240995901
0.021937683552081637 -2.5393596962613034
0.02326633456383441 -2.5393146164204206
0.025923636587339947 -2.539216492686466
0.026255799340278142 -2.5392034803544052
0.026587962093216334 -2.5391903020100997
0.02725228759909272 -2.5391634472321596
0.02858093861084549 -2.539107744941498
0.03123824063435103 -2.53898836626206
0.031570403387289225 -2.538972696068298
0.03190256614022741 -2.538956859632657
0.032566891646103796 -2.5389246879725422
0.03389554265785657 -2.5388583490451095
0.03655284468136211 -2.5387176850067714
0.04186744872837319 -2.538404379917892
0.042177599618345205 -2.538384778040625
0.04248775050831721 -2.5383650307138983
0.04310805228826124 -2.538325099643251
0.04434865584814929 -2.5382434913443923
0.04682986296792538 -2.5380732860988813
0.051792277207477574 -2.5377048871559036
0.05210242809744958 -2.53768062174558
0.0524125789874216 -2.5376562102728903
0.05303288076736562 -2.5376069490552013
0.054273484327253665 -2.537506672926835
0.05675469144702976 -2.537299100959579
0.06171710568658195 -2.536855836934262
0.06202117264726125 -2.536827455643086
0.06232523960794055 -2.5367989332481544
0.06293337352929915 -2.536741465051075
0.06414964137201636 -2.536624834349753
0.06658217705745076 -2.536384790190263
0.07144724842831957 -2.5358775249885963
0.07175131538899887 -2.5358446158952423
0.07205538234967816 -2.5358115648714583
0.07266351627103676 -2.5357450369210817
0.07387978411375397 -2.535610276621773
0.07631231979918837 -2.535333932026843
0.08117739117005718 -2.534753893979739
0.08150723006879071 -2.534713246661759
0.08183706896752424 -2.5346724312109106
0.08249674676499129 -2.5345902957480035
0.0838161023599254 -2.5344240054294747
0.08645481354979362 -2.534083337893169
0.09173223592953007 -2.533369578261673
0.10228708068900297 -2.5318117074046347
0.10259490772477031 -2.531763652443124
0.10290273476053766 -2.531715448472996
0.10351838883207236 -2.5316185933381057
0.10474969697514175 -2.531423093100621
0.10721231326128053 -2.531024923126335
0.11213754583355807 -2.530199826300024
0.12198801097811318 -2.5284339441771895
0.12232160995193475 -2.528371425724031
0.12265520892575633 -2.528308728764118
0.12332240687339949 -2.5281827990634502
0.12465680276868578 -2.5279287947035156
0.12732559455925838 -2.527412191300371
0.13266317814040357 -2.5263444842796776
0.14333834530269396 -2.524070053980473
0.1642993081525412 -2.519056391057522
0.1838515117725529 -2.5137096963390495
0.20505311942803517 -2.507157564675974
0.22484596785368186 -2.500307380635234
0.244249444804595 -2.4928778860374012
0.2653023257909787 -2.483983385618185
0.28494644754752685 -2.474866043946437
0.30623997333954556 -2.4640459067386034
0.32714412765683076 -2.452423530541864
0.3466395227442804 -2.4406396786566624
0.36778432186720056 -2.42676456411408
0.38752036176028515 -2.4127205674685315
0.40890580568884033 -2.3962277335469806
0.42990187814266195 -2.3786495277051865
0.449489191366648 -2.360916741035739
0.47072590862610464 -2.3401168456060017
0.4905538666557257 -2.3190939492756155
0.5099924532106132 -2.296848696981944
0.5310804438009712 -2.2707152714079637
0.5507596751614937 -2.2442672340387944
0.5720883105574868 -2.21311914089767
0.5930275744787463 -2.1797479548051713
0.6125580791701704 -2.145838438905933
0.6337379878970649 -2.105655688270059
0.6535091373941239 -2.0645367813780156
0.6728909154164493 -2.0203914707589687
0.6939220974742453 -1.9675810463843253
0.7135445203022057 -1.9130055030053268
0.7348163471656367 -1.8470940628004595
0.7546794147992322 -1.7780936430182572
0.774153110958094 -1.702135135662128
0.7952762111524265 -1.6085239122830048
0.8149905521169234 -1.5082545941110774
0.8363542971168908 -1.3819011471341143
0.8366820217032225 -1.3797943706335662
0.8370097462895543 -1.377682021112452
0.8376651954622178 -1.3734405078319567
0.838976093807545 -1.3648895498290787
0.8415978904981993 -1.3475103850747294
0.8468414838795078 -1.3115967361972243
0.8573286706421247 -1.2347394729189891
0.8576343833654902 -1.2323905549493084
0.8579400960888559 -1.2300351592026662
0.858551521535587 -1.2253048169917273
0.8597743724290494 -1.2157650971341118
0.8622200742159742 -1.1963626876718192
0.8671114777898239 -1.1562085341197883
0.8768942849375231 -1.0699924552192035
0.8772257695989429 -1.066921540957914
0.8775572542603627 -1.063840248251918
0.8782202235832024 -1.0576462927333692
0.8795461622288816 -1.0451312305644533
0.8821980395202402 -1.0195787118855566
0.8875017941029575 -0.9662665011459229
0.8878332787643773 -0.9628318279980121
0.8881647634257972 -0.9593846339462847
0.8888277327486368 -0.9524523743585089
0.8901536713943161 -0.9384341685438917
0.8928055486856747 -0.9097647921568157
0.898109303268392 -0.8497378520948312
0.8984187760668456 -0.8461184876977349
0.8987282488652992 -0.8424857279743967
0.8993471944622066 -0.8351796835034708
0.9005850856560211 -0.8204030767136535
0.9030608680436504 -0.7901717561677828
0.9080124328189088 -0.7268243916532973
0.9083219056173624 -0.7227301648742189
0.908631378415816 -0.7186193940358809
0.9092503240127233 -0.7103477578321542
0.9104882152065379 -0.6936008036921675
0.912963997594167 -0.6592646862419344
0.9179155623694254 -0.5869853526310307
0.9182189512385863 -0.5823903679946716
0.9185223401077474 -0.5777752887085066
0.9191291178460692 -0.5684842311292586
0.9203426733227129 -0.5496541162471533
0.9227697842760003 -0.5109651100588232
0.9276240061825753 -0.42915047300020936
0.9279273950517363 -0.4238267857373641
0.9282307839208972 -0.4184770904176242
0.928837561659219 -0.40769877487659023
0.9300511171358627 -0.38581997541421864
0.9324782280891503 -0.3407193580123548
0.9373324499957252 -0.2446648868762726
0.9376616108029403 -0.2378459817398103
0.9379907716101555 -0.23098595655741513
0.9386490932245859 -0.2171407621510037
0.9399657364534465 -0.18893690102926558
0.9425990229111678 -0.13036554342218626
0.9429281837183829 -0.1228311147122074
0.9432573445255982 -0.11524750726852488
0.9439156661400285 -0.09993042777265225
0.9452323093688891 -0.06867992718924976
0.9478655958266105 -0.0035690308122119005
0.9481947566338256 0.004827980771886447
0.9485239174410408 0.013284815336074967
0.9491822390554712 0.03038107201876447
0.9504988822843318 0.06532663079535012
0.9531321687420531 0.13842561414486804
0.9583987416574956 0.2992894041018754
0.9587058906017445 0.3093530621270697
0.9590130395459935 0.319499039760736
0.9596273374344915 0.3400429726091199
0.9608559332114874 0.3821755190619459
0.9633131247654794 0.47094067436988085
0.9636202737097284 0.4824887910838724
0.9639274226539774 0.49414314913538504
0.9645417205424753 0.5177779476458835
0.9657703163194712 0.566406127083519
0.968227507873463 0.6695769889555803
0.968534656817712 0.6830741433526377
0.968841805761961 0.6967135340379788
0.969456103650459 0.7244304337241869
0.9706846994274548 0.7817015306542487
0.9731418909814467 0.9043565103096569
0.9734490399256956 0.9205239039444347
0.9737561888699446 0.936891331773757
0.9743704867584426 0.970245362353833
0.9755990825354386 1.03957356050557
0.9780562740894304 1.1900328904564605
0.9783991444882243 1.2124307534868688
0.9787420148870183 1.235205678192244
0.9794277556846063 1.281936487097069
0.9807992372797822 1.3805068983615905
0.9811421076785762 1.4063026225887114
0.9814849780773702 1.4325933694604076
0.9821707188749581 1.4867351516220781
0.983542200470134 1.601850599131803
0.983885070868928 1.6321912179514408
0.984227941267722 1.663210090977363
0.9849136820653099 1.7274040391610064
0.9862851636604858 1.865390566381266
0.9866280340592797 1.9021202179342795
0.9869709044580737 1.9398354336869066
0.9876566452556617 2.01843737037294
0.9890281268508376 2.1901026107964303
0.9893709972496316 2.2364709179903315
0.9897138676484256 2.284399942984984
0.9903996084460136 2.385374915935237
0.9907424788448076 2.4386677524463036
0.9910853492436016 2.494018636267048
0.9917710900411895 2.6115605353001894
0.9921139604399833 2.674137396629202
0.9924568308387773 2.7395514897371926
0.9931425716363653 2.8799866713164595
0.9934854420351593 2.9556600667076105
0.9938283124339533 3.035493344093617
0.9945140532315413 3.2096297374587333
0.9948569236303353 3.3051668972487254
0.9951997940291293 3.4073845406693986
0.9955426644279233 3.5172737792968864
0.9958855348267172 3.6360640474228396
0.996228405225511 3.765306221809618
0.996571275624305 3.9069954698586846
0.996914146023099 4.0637590444172975
0.997257016421893 4.23915515246492
0.997599886820687 4.438172441602594
0.997942757219481 4.6681171285381335
0.998285627618275 4.94031627769628
0.998628498017069 5.273745926643911
0.998971368415863 5.703979377110242
0.999314238814657 6.310878939701154
0.999657109213451 7.349270871048334
0.9999999796122448 21.943334793784253

==> gluonydrell90re8.dat <==
0.001000020387755102 -2.8862938633212574
0.001306411202639067 -2.886293509985575
0.001612802017523032 -2.886293062773588
0.0019191928324069972 -2.8862925216847968
0.0022255836472909623 -2.8862918867185883
0.0025319744621749274 -2.8862911578742567
0.0028383652770588926 -2.886290335150967
0.0031447560919428577 -2.886289418547803
0.003451146906826823 -2.88628840806373
0.0037575377217107875 -2.8862873036975984
0.004063928536594753 -2.886286105448185
0.004370319351478718 -2.886284813314125
0.004676710166362683 -2.8862834272939675
0.004983100981246648 -2.8862819473861436
0.005289491796130613 -2.8862803735889964
0.005902273425898543 -2.886276944319524
0.0062086642407825085 -2.8862750888433344
0.006515055055666474 -2.886273139470095
0.007127836685434404 -2.8862689590235506
0.007434227500318369 -2.88626672794555
0.007740618315202334 -2.8862644029610727
0.008353399944970264 -2.886259471262109
0.008659790759854229 -2.8862568645420663
0.008966181574738195 -2.886254163904442
0.009578963204506125 -2.8862484808641566
0.010804526464041985 -2.8862359876315664
0.01111091727892595 -2.886232629479708
0.011417308093809916 -2.886229177382962
0.012030089723577844 -2.886221991339117
0.013255652983113705 -2.8862064917344603
0.01356204379799767 -2.8862023819086122
0.013868434612881635 -2.886198178103782
0.014481216242649565 -2.8861894885381383
0.015706779502185426 -2.8861709814435503
0.016013170317069392 -2.886166119647288
0.016319561131953354 -2.886161163831173
0.016932342761721286 -2.88615097011696
0.018157906021257147 -2.88612945419747
0.020609032540328868 -2.886081907000348
0.02094119529326706 -2.886075000320946
0.021273358046205254 -2.886067983018868
0.021937683552081637 -2.8860536165093262
0.02326633456383441 -2.8860235555990736
0.025923636587339947 -2.8859581199331745
0.026255799340278142 -2.8859494420926337
0.026587962093216334 -2.88594065346297
0.02725228759909272 -2.88592274378953
0.02858093861084549 -2.8858855944505932
0.03123824063435103 -2.8858059729958616
0.031570403387289225 -2.88579552104839
0.03190256614022741 -2.885784958107648
0.032566891646103796 -2.885763499190097
0.03389554265785657 -2.8857192488090324
0.03655284468136211 -2.885625414524483
0.04186744872837319 -2.885416383163382
0.042177599618345205 -2.8854033037067772
0.04248775050831721 -2.885390127026034
0.04310805228826124 -2.8853634819309306
0.04434865584814929 -2.885309024371566
0.04682986296792538 -2.8851954362031145
0.051792277207477574 -2.8849495375507455
0.05210242809744958 -2.884933338783375
0.0524125789874216 -2.88491704224672
0.05303288076736562 -2.884884155789765
0.054273484327253665 -2.8848172088041566
0.05675469144702976 -2.8846786141527763
0.06171710568658195 -2.8843825854313763
0.06202117264726125 -2.8843636283578293
0.06232523960794055 -2.8843445766764715
0.06293337352929915 -2.8843061894049744
0.06414964137201636 -2.884228278623212
0.06658217705745076 -2.884067907185112
0.07144724842831957 -2.8837289240006743
0.07175131538899887 -2.8837069283691648
0.07205538234967816 -2.8836848373941115
0.07266351627103676 -2.883640369314112
0.07387978411375397 -2.8835502879336823
0.07631231979918837 -2.8833655385917796
0.08117739117005718 -2.8829776465112973
0.08150723006879071 -2.8829504586503103
0.08183706896752424 -2.8829231575983894
0.08249674676499129 -2.8828682157769583
0.0838161023599254 -2.882756972241465
0.08645481354979362 -2.8825290372920334
0.09173223592953007 -2.882051307328462
0.10228708068900297 -2.8810078250445303
0.10259490772477031 -2.8809756203043624
0.10290273476053766 -2.8809433146889716
0.10351838883207236 -2.8808784006820582
0.10474969697514175 -2.8807473605035585
0.10721231326128053 -2.880480422903387
0.11213754583355807 -2.8799270483935286
0.12198801097811318 -2.8787417126007484
0.12232160995193475 -2.8786997226688102
0.12265520892575633 -2.8786576111388613
0.12332240687339949 -2.8785730230523523
0.12465680276868578 -2.8784023851347875
0.12732559455925838 -2.878055249066243
0.13266317814040357 -2.8773374275338814
0.14333834530269396 -2.875806679989476
0.1642993081525412 -2.8724245041356844
0.1838515117725529 -2.868805854442809
0.20505311942803517 -2.8643549196439797
0.22484596785368186 -2.8596823847683432
0.244249444804595 -2.8545928897159056
0.2653023257909787 -2.848470399574695
0.28494644754752685 -2.8421617902575806
0.30623997333954556 -2.8346327417737993
0.32714412765683076 -2.826495424064682
0.3466395227442804 -2.8181932488406094
0.36778432186720056 -2.8083523511781165
0.38752036176028515 -2.7983214254503475
0.40890580568884033 -2.786453567778
0.42990187814266195 -2.773703184928695
0.449489191366648 -2.760737725432019
0.47072590862610464 -2.7454021713355825
0.4905538666557257 -2.729766956450225
0.5099924532106132 -2.713079845290757
0.5310804438009712 -2.6932955554416673
0.5507596751614937 -2.673082494276269
0.5720883105574868 -2.649042304525955
0.5930275744787463 -2.6230173585857184
0.6125580791701704 -2.5963016858117
0.6337379878970649 -2.564308761043588
0.6535091373941239 -2.5312152336275977
0.6728909154164493 -2.4953094710123547
0.6939220974742453 -2.451875903520377
0.7135445203022057 -2.40647805554007
0.7348163471656367 -2.3510076367171844
0.7546794147992322 -2.2922431443669455
0.774153110958094 -2.2268009149443593
0.7952762111524265 -2.1451658947991854
0.8149905521169234 -2.056640186396449
0.8153243606325479 -2.0550221594328346
0.8156581691481724 -2.0533998471192096
0.8163257861794213 -2.050142298080191
0.8176610202419193 -2.0435750184291113
0.8203314883669153 -2.0302277785872773
0.8256724246169072 -2.0026495543778275
0.8363542971168908 -1.9436695073461738
0.8366820217032225 -1.941773575099157
0.8370097462895543 -1.9398722414348943
0.8376651954622178 -1.9360532753975561
0.838976093807545 -1.9283494790528617
0.8415978904981993 -1.9126729470002723
0.8468414838795078 -1.8801981309601716
0.8573286706421247 -1.8103555131663678
0.8576343833654902 -1.8082138678703128
0.8579400960888559 -1.8060659047005143
0.858551521535587 -1.8017509080068557
0.8597743724290494 -1.7930438052311142
0.8622200742159742 -1.7753143710982413
0.8671114777898239 -1.7385374324558327
0.8768942849375231 -1.6592032992001966
0.8772257695989429 -1.6563686053308604
0.8775572542603627 -1.6535237340124858
0.8782202235832024 -1.6478032251863186
0.8795461622288816 -1.6362374786062392
0.8821980395202402 -1.6125933325772484
0.8875017941029575 -1.5631372603144587
0.8878332787643773 -1.5599453569141646
0.8881647634257972 -1.55674114126602
0.8888277327486368 -1.550295465441751
0.8901536713943161 -1.5372529419252727
0.8928055486856747 -1.510545045187656
0.898109303268392 -1.4544819789311991
0.8984187760668456 -1.451095606938156
0.8987282488652992 -1.4476960285678488
0.8993471944622066 -1.4408569145054733
0.9005850856560211 -1.4270164453534984
0.9030608680436504 -1.3986665557841045
0.9080124328189088 -1.3391190687522492
0.9083219056173624 -1.335263988756512
0.908631378415816 -1.3313925606903063
0.9092503240127233 -1.323600198904724
0.9104882152065379 -1.307814155472778
0.912963997594167 -1.2754093582937445
0.9179155623694254 -1.2070310774104611
0.9182189512385863 -1.2026767969119652
0.9185223401077474 -1.1983026172981603
0.9191291178460692 -1.1894939465750207
0.9203426733227129 -1.1716309618296494
0.9227697842760003 -1.1348856930025986
0.9276240061825753 -1.0569968559521465
0.9279273950517363 -1.051920244588198
0.9282307839208972 -1.0468178281761296
0.928837561659219 -1.0365346804408075
0.9300511171358627 -1.0156486633252464
0.9324782280891503 -0.9725434521373728
0.9373324499957252 -0.8805196024387792
0.9376616108029403 -0.8739759515011059
0.9379907716101555 -0.867391428853987
0.9386490932245859 -0.8540979858367936
0.9399657364534465 -0.8270006219711116
0.9425990229111678 -0.7706543109931396
0.9429281837183829 -0.7633991495089023
0.9432573445255982 -0.7560950629449058
0.9439156661400285 -0.7413377875242975
0.9452323093688891 -0.7112099538736569
0.9478655958266105 -0.6483567032498275
0.9481947566338256 -0.6402430583600036
0.9485239174410408 -0.6320698496445726
0.9491822390554712 -0.6155416235238039
0.9504988822843318 -0.5817352511774939
0.9531321687420531 -0.5109272213422617
0.9583987416574956 -0.35469630683417197
0.9587058906017445 -0.3449049615025452
0.9590130395459935 -0.33503153228018406
0.9596273374344915 -0.31503340462718094
0.9608559332114874 -0.2739953106280639
0.9633131247654794 -0.1874304975833458
0.9636202737097284 -0.17615850196657065
0.9639274226539774 -0.16478050568142916
0.9645417205424753 -0.14169915397139454
0.9657703163194712 -0.09418077006390727
0.968227507873463 0.0067588216117728025
0.968534656817712 0.019975966049451534
0.968841805761961 0.03333510098878233
0.969456103650459 0.060490750520302505
0.9706846994274548 0.11663638333274773
0.9731418909814467 0.23702850568199793
0.9734490399256956 0.2529119173245374
0.9737561888699446 0.2689951120840166
0.9743704867584426 0.3017799219443923
0.9755990825354386 0.3699666508663547
0.9780562740894304 0.51813085483007
0.9783991444882243 0.540207162097833
0.9787420148870183 0.5626602112966063
0.9794277556846063 0.6087463080168669
0.9807992372797822 0.7060234365855388
0.9811421076785762 0.7314950334651131
0.9814849780773702 0.7574613293361098
0.9821707188749581 0.8109532365600578
0.983542200470134 0.9247650285444907
0.983885070868928 0.9547789168950379
0.984227941267722 0.9854707318139979
0.9849136820653099 1.049009578854906
0.9862851636604858 1.1856819498998523
0.9866280340592797 1.2220822357146526
0.9869709044580737 1.2594677540290136
0.9876566452556617 1.3374092986838315
0.9890281268508376 1.5077497519745475
0.9893709972496316 1.5537860253868483
0.9897138676484256 1.601382680758195
0.9903996084460136 1.7016919048418584
0.9907424788448076 1.7546513610590107
0.9910853492436016 1.8096685266428645
0.9917710900411895 1.9265419732578664
0.9921139604399833 1.9887840993446768
0.9924568308387773 2.0538631171455703
0.9931425716363653 2.1936271257796935
0.9934854420351593 2.268964422461385
0.9938283124339533 2.3484612589301985
0.9945140532315413 2.5219237416803657
0.9948569236303353 2.6171234306905906
0.9951997940291293 2.719003258959735
0.9955426644279233 2.828554337519581
0.9958855348267172 2.947006100116082
0.996228405225511 3.0759094229645525
0.996571275624305 3.217259472918048
0.996914146023099 3.3736835022740674
0.997257016421893 3.5487397174609465
0.997599886820687 3.747416765527232
0.997942757219481 3.9770208626268726
0.998285627618275 4.248879072629358
0.998628498017069 4.5819674325449435
0.998971368415863 5.011859243544829
0.999314238814657 5.61841681567549
0.999657109213451 6.656466405007809
0.9999999796122448 21.250187633612068

==> gluonydrell90re9.dat <==
0.001000020387755102 -4.272589224482174
0.001306411202639067 -4.272589577816422
0.001612802017523032 -4.2725900250255195
0.0019191928324069972 -4.27259056610921
0.0022255836472909623 -4.272591201067184
0.0025319744621749274 -4.272591929899099
0.0028383652770588926 -4.272592752604531
0.0031447560919428577 -4.272593669183024
0.003451146906826823 -4.272594679634051
0.0037575377217107875 -4.27259578395706
0.004063928536594753 -4.272596982151419
0.004370319351478718 -4.272598274216453
0.004676710166362683 -4.272599660151431
0.004983100981246648 -4.272601139955571
0.005289491796130613 -4.272602713628051
0.005902273425898543 -4.272606142574412
0.0062086642407825085 -4.272607997846359
0.006515055055666474 -4.272609946982783
0.007127836685434404 -4.272614126844583
0.007434227500318369 -4.272616357567617
0.007740618315202334 -4.272618682150393
0.008353399944970264 -4.272623612889957
0.008659790759854229 -4.272626219043943
0.008966181574738195 -4.272628919052143
0.009578963204506125 -4.272634600624997
0.010804526464041985 -4.272647089950631
0.01111091727892595 -4.272650446892662
0.011417308093809916 -4.27265389767525
0.012030089723577844 -4.272661080754209
0.013255652983113705 -4.27267657290952
0.01356204379799767 -4.272680680518471
0.013868434612881635 -4.272684881950923
0.014481216242649565 -4.272693566276778
0.015706779502185426 -4.272712060702609
0.016013170317069392 -4.272716918830197
0.016319561131953354 -4.272721870760843
0.016932342761721286 -4.272732056020046
0.018157906021257147 -4.272753552048519
0.020609032540328868 -4.272801045448234
0.02094119529326706 -4.272807943186124
0.021273358046205254 -4.272814951110722
0.021937683552081637 -4.272829297501407
0.02326633456383441 -4.272859312313682
0.025923636587339947 -4.272924628920012
0.026255799340278142 -4.2729332890455405
0.026587962093216334 -4.272942059274456
0.02725228759909272 -4.272959930019014
0.02858093861084549 -4.2729969924869655
0.03123824063435103 -4.273076399931055
0.031570403387289225 -4.273086820968782
0.03190256614022741 -4.273097352007596
0.032566891646103796 -4.2731187440603176
0.03389554265785657 -4.273162847864714
0.03655284468136211 -4.27325633259533
0.04186744872837319 -4.273464396145349
0.042177599618345205 -4.2734774063713905
0.04248775050831721 -4.273490512274577
0.04310805228826124 -4.273517011081649
0.04434865584814929 -4.273571156480261
0.04682986296792538 -4.273684036620054
0.051792277207477574 -4.273928139130107
0.05210242809744958 -4.273944206934548
0.0524125789874216 -4.273960370142042
0.05303288076736562 -4.273992982728012
0.054273484327253665 -4.274059352313442
0.05675469144702976 -4.274196666925558
0.06171710568658195 -4.27448957941983
0.06202117264726125 -4.274508319216793
0.06232523960794055 -4.274527150389752
0.06293337352929915 -4.274565086820576
0.06414964137201636 -4.274642055717053
0.06658217705745076 -4.274800375164502
0.07144724842831957 -4.275134520048986
0.07175131538899887 -4.2751561782648455
0.07205538234967816 -4.275177927484714
0.07266351627103676 -4.275221698886231
0.07387978411375397 -4.2753103331813165
0.07631231979918837 -4.2754919648515255
0.08117739117005718 -4.275872656637536
0.08150723006879071 -4.275899306604513
0.08183706896752424 -4.2759260631483125
0.08249674676499129 -4.275979895892782
0.0838161023599254 -4.276088839489433
0.08645481354979362 -4.276311834887487
0.09173223592953007 -4.276778223595627
0.10228708068900297 -4.277792295604119
0.10259490772477031 -4.277823491749312
0.10290273476053766 -4.277854779552872
0.10351838883207236 -4.277917630057869
0.10474969697514175 -4.278044430115309
0.10721231326128053 -4.2783024220115955
0.11213754583355807 -4.278835936767545
0.12198801097811318 -4.279972786294993
0.14333834530269396 -4.28275318402548
0.1642993081525412 -4.285896956448331
0.1838515117725529 -4.289190486857848
0.20505311942803517 -4.293144339515996
0.22484596785368186 -4.297182401300785
0.244249444804595 -4.301452904429923
0.2653023257909787 -4.3064184554007365
0.28494644754752685 -4.311344775502148
0.30623997333954556 -4.316980081914582
0.32714412765683076 -4.322782998155957
0.3466395227442804 -4.328407529576401
0.36778432186720056 -4.334703499434265
0.38752036176028515 -4.340724857377615
0.40890580568884033 -4.347356904702078
0.42990187814266195 -4.353917813822725
0.449489191366648 -4.360021663017135
0.47072590862610464 -4.366543474253909
0.4905538666557257 -4.37245898514866
0.5099924532106132 -4.378004438526008
0.5310804438009712 -4.383616691576482
0.5507596751614937 -4.388343535226169
0.5510929350895561 -4.388418494793443
0.5514261950176185 -4.388493269766182
0.5520927148737433 -4.388642262816644
0.5534257545859929 -4.388937999433578
0.5560918340104919 -4.3895202976202965
0.5614239928594902 -4.390646746206309
0.5617572527875525 -4.390715401990571
0.5620905127156149 -4.390783847174552
0.5627570325717397 -4.3909201023323785
0.5640900722839893 -4.391190047804395
0.5667561517084885 -4.391719485255973
0.5720883105574868 -4.392734959039097
0.5724154865562565 -4.392795320418627
0.5727426625550261 -4.392855451349433
0.5733970145525655 -4.392975018325159
0.5747057185476442 -4.393211347812054
0.5773231265378016 -4.393672587390625
0.5825579425181165 -4.394547741225813
0.5828851185168862 -4.3946002766945345
0.5832122945156559 -4.394652552110549
0.5838666465131952 -4.394756318900795
0.585175350508274 -4.394960688968847
0.5877927584984315 -4.395356553872289
0.5930275744787463 -4.396094973707903
0.5933327386145498 -4.3961357597033714
0.5936379027503533 -4.396176291244338
0.5942482310219603 -4.396256587500847
0.5954688875651744 -4.396414088343789
0.5979102006516024 -4.396716526355895
0.5982153647874059 -4.396753135933964
0.5985205289232094 -4.396789476926676
0.5991308571948164 -4.3968613495363424
0.6003515137380304 -4.397001831772496
0.6027928268244583 -4.397269538312883
0.6030979909602618 -4.397301740576464
0.6034031550960652 -4.397333659477286
0.6040134833676722 -4.397396643404568
0.6052341399108863 -4.397519169108903
0.6076754529973143 -4.397750236417479
0.6079806171331178 -4.397777789861325
0.6082857812689213 -4.397805044482941
0.6088961095405283 -4.397858653297808
0.6101167660837423 -4.3979622413238
0.6125580791701704 -4.39815467343477
0.6128890152440281 -4.398179223965956
0.6132199513178858 -4.398203403940533
0.6138818234656013 -4.398250646928619
0.6152055677610322 -4.398340627789947
0.6155365038348899 -4.3983621766263825
0.6158674399087476 -4.398383344215634
0.6165293120564631 -4.398424530227521
0.617853056351894 -4.398502267370647
0.6181839924257517 -4.398520728044916
0.6185149284996094 -4.398538796510535
0.6191768006473249 -4.398573751252885
0.6205005449427559 -4.39863889279546
0.6208314810166136 -4.398654176644338
0.6211624170904713 -4.398669057043953
0.6218242892381868 -4.398697601790377
0.6231480335336177 -4.398749786883228
0.6234789696074754 -4.39876180298058
0.6238099056813331 -4.3987734041003534
0.6244717778290486 -4.398795355555684
0.6248027139029064 -4.398805702953858
0.6251336499767641 -4.398815629499646
0.6257955221244795 -4.398834214107663
0.6261264581983372 -4.398842869194868
0.6264573942721949 -4.398851097479602
0.6267883303460526 -4.398858897462443
0.6271192664199104 -4.398866267639175
0.6274502024937683 -4.398873206500771
0.627781138567626 -4.3988797125333665
0.6284430107153414 -4.398891420031832
0.6287739467891991 -4.398896618445646
0.6291048828630568 -4.398901377926311
0.6294358189369145 -4.398905696935517
0.6297667550107723 -4.398909573930016
0.6300976910846301 -4.398913007361585
0.6304286271584878 -4.398915995677029
0.6307595632323455 -4.39891853731814
0.6310904993062032 -4.39892063072169
0.6314214353800609 -4.398922274319411
0.6317523714539186 -4.3989234665379735
0.6320833075277763 -4.398924205798965
0.632414243601634 -4.398924490518869
0.6327451796754917 -4.398924319109052
0.6330761157493494 -4.398923689975741
0.6334070518232071 -4.398922601519997
0.6337379878970649 -4.398921052137704
0.6340469121079564 -4.398919188431814
0.634355836318848 -4.398916920360784
0.6346647605297395 -4.398914246607447
0.6349736847406311 -4.398911165850648
0.6352826089515227 -4.398907676765219
0.6355915331624142 -4.398903778021975
0.6359004573733058 -4.398899468287686
0.6362093815841974 -4.3988947462250705
0.636518305795089 -4.398889610492786
0.6368272300059805 -4.3988840597454
0.6371361542168721 -4.398878092633387
0.6374450784277635 -4.398871707803108
0.637754002638655 -4.398864903896795
0.6380629268495466 -4.398857679552537
0.6386807752713297 -4.398841964081747
0.6389896994822213 -4.398833470210543
0.6392986236931129 -4.398824550412023
0.6399164721148959 -4.398805427497381
0.6402253963257873 -4.398795221602832
0.6405343205366789 -4.398784584224076
0.641152168958462 -4.398762009410095
0.6414610931693536 -4.398750069162179
0.6417700173802452 -4.398737691804648
0.6423878658020282 -4.398711620087663
0.6436235626455944 -4.398654168689271
0.643932486856486 -4.3986386916380065
0.6442414110673775 -4.398622766016635
0.6448592594891606 -4.3985895632489385
0.6460949563327267 -4.398517710658643
0.6464038805436183 -4.398498604122663
0.6467128047545099 -4.398479037269501
0.6473306531762929 -4.398438516651137
0.6485663500198591 -4.39835188578247
0.6488752742307506 -4.398329054757432
0.6491841984416422 -4.398305751372836
0.6498020468634252 -4.3982577214141765
0.6510377437069914 -4.398155925695128
0.6535091373941239 -4.397929042625924
0.6538119776757227 -4.397899074892243
0.6541148179573215 -4.397868629219568
0.6547204985205193 -4.397806298004677
0.6559318596469146 -4.397675833465654
0.6583545818997052 -4.397391350905258
0.658657422181304 -4.397353552056661
0.6589602624629028 -4.39731525050561
0.6595659430261005 -4.397237132934953
0.6607773041524959 -4.397074795111387
0.6632000264052866 -4.396725346024867
0.6635028666868854 -4.396679310429696
0.6638057069684843 -4.396632746099464
0.6644113875316819 -4.396538024544644
0.6656227486580772 -4.396342162736124
0.668045470910868 -4.395924382837228
0.6728909154164493 -4.3949814720259015
0.6732195276361024 -4.394912203789173
0.6735481398557555 -4.394842246640858
0.6742053642950616 -4.394700256138677
0.6755198131736738 -4.394407903549335
0.6781487109308983 -4.393789170821394
0.6784773231505514 -4.393708591406177
0.6788059353702045 -4.39362728421206
0.6794631598095106 -4.393462476466422
0.6807776086881228 -4.393124016899882
0.6834065064453473 -4.392411148684154
0.6837351186650003 -4.392318619395643
0.6840637308846533 -4.392225321190645
0.6847209553239595 -4.392036407421019
0.6860354042025718 -4.391649235634978
0.6886643019597962 -4.390836908439195
0.6939220974742453 -4.389055332064583
0.6942286978309322 -4.38894479835875
0.694535298187619 -4.388833517334332
0.6951484989009928 -4.388608703650734
0.6963749003277403 -4.388150001522277
0.6988277031812353 -4.387195745308167
0.7037333088882255 -4.385135284526893
0.7040399092449123 -4.384999594772053
0.7043465096015993 -4.384863076012784
0.704959710314973 -4.3845875406587815
0.7061861117417205 -4.384026402315225
0.7086389145952157 -4.382863236546169
0.7135445203022057 -4.380368265679043
0.7138768925969469 -4.380190863704019
0.714209264891688 -4.3800123797131505
0.7148740094811702 -4.3796521502140955
0.7162034986601347 -4.378918536000394
0.7188624770180635 -4.37739780046969
0.7241804337339213 -4.37413499542688
0.7245128060286623 -4.3739209742042595
0.7248451783234034 -4.373705739382742
0.7255099229128856 -4.373271611362428
0.7268394120918501 -4.372388597743087
0.7294983904497789 -4.370562532304647
0.7348163471656367 -4.366661932384086
0.7351267075974117 -4.366423744471394
0.7354370680291866 -4.3661843680280645
0.7360577888927364 -4.3657020332238305
0.737299230619836 -4.364722920765287
0.7397821140740355 -4.362705989294331
0.7447478809824344 -4.358429592616479
0.7450582414142093 -4.358151267077468
0.7453686018459842 -4.357871614191202
0.7459893227095341 -4.357308307836034
0.7472307644366338 -4.356165561953733
0.7497136478908333 -4.353814474680133
0.7546794147992322 -4.348841149761699
0.7549836913017144 -4.3485243055840765
0.7552879678041966 -4.348206033849963
0.755896520809161 -4.347565187789227
0.7571136268190899 -4.346266144687003
0.7595478388389476 -4.343597512144072
0.764416262878663 -4.337968632669777
0.7647205393811453 -4.337603533549255
0.7650248158836275 -4.337236836975482
0.7656333688885919 -4.3364986287047
0.7668504748985208 -4.3350027909664055
0.7692846869183785 -4.331932124326235
0.774153110958094 -4.3254640320732864
0.7744831593986305 -4.325009285322619
0.774813207839167 -4.324552429483799
0.7754733047202398 -4.323632357167854
0.7767934984823857 -4.321766534122015
0.7794338860066772 -4.317930253170666
0.7847146610552602 -4.309823211796957
0.7850447094957966 -4.309296634229841
0.785374757936333 -4.308767659885958
0.786034854817406 -4.307702481871715
0.7873550485795517 -4.305542932830408
0.7899954361038434 -4.301104815193224
0.7952762111524265 -4.291733824863907
0.7955842477299968 -4.291166126738223
0.7958922843075671 -4.290596047765149
0.7965083574627077 -4.289448710003552
0.7977405037729887 -4.287125051758057
0.8002047963935508 -4.2823596577136325
0.805133381634675 -4.272338737595237
0.8054414182122451 -4.271690001314543
0.8057494547898154 -4.271038562468132
0.806365527944956 -4.269727533407015
0.8075976742552371 -4.267072560994706
0.8100619668757991 -4.26162844070391
0.8149905521169234 -4.250182555537937
0.8153243606325479 -4.249379512556528
0.8156581691481724 -4.248572850401561
0.8163257861794213 -4.246948602929603
0.8176610202419193 -4.24365595051987
0.8203314883669153 -4.236890215444773
0.8256724246169072 -4.222605248796021
0.8260062331325316 -4.22167776950021
0.8263400416481561 -4.220746096098174
0.8270076586794051 -4.218870087694424
0.8283428927419031 -4.215066862727205
0.831013360866899 -4.207250981554301
0.8363542971168908 -4.190742948194413
0.8366820217032225 -4.189690392961522
0.8370097462895543 -4.188633122724663
0.8376651954622178 -4.186504345659953
0.838976093807545 -4.182189195947993
0.8415978904981993 -4.173323194702441
0.8468414838795078 -4.154603710011963
0.8471692084658395 -4.15338817437855
0.8474969330521713 -4.152167114203527
0.8481523822248349 -4.149708307485035
0.849463280570162 -4.144723148677608
0.8520850772608162 -4.134476085462632
0.8573286706421247 -4.112819674155884
0.8576343833654902 -4.111507119554327
0.8579400960888559 -4.1101888866919065
0.858551521535587 -4.10753527206737
0.8597743724290494 -4.102158637619123
0.8622200742159742 -4.091121104803927
0.8671114777898239 -4.067853025800009
0.8674171905131896 -4.066343629674801
0.8677229032365551 -4.064827540259937
0.8683343286832863 -4.061775139252522
0.8695571795767487 -4.055588437983498
0.8720028813636735 -4.042879131738625
0.8768942849375231 -4.016046675124168
0.8772257695989429 -4.014156862822646
0.8775572542603627 -4.012257677054757
0.8782202235832024 -4.008430954998117
0.8795461622288816 -4.000662470773385
0.8821980395202402 -3.9846518153440154
0.8875017941029575 -3.9506202969886024
0.8878332787643773 -3.9483994725787763
0.8881647634257972 -3.9461671705449604
0.8888277327486368 -3.9416678297747194
0.8901536713943161 -3.9325280354507974
0.8928055486856747 -3.9136660573110165
0.898109303268392 -3.87345848627667
0.8984187760668456 -3.8710040838998387
0.8987282488652992 -3.8685372309416577
0.8993471944622066 -3.863565838513485
0.9005850856560211 -3.853469919912878
0.9030608680436504 -3.832645754249389
0.9080124328189088 -3.7882977771480557
0.9083219056173624 -3.785399284285683
0.908631378415816 -3.7824852273080074
0.9092503240127233 -3.7766099631950016
0.9104882152065379 -3.7646675625952204
0.912963997594167 -3.739988046500985
0.9179155623694254 -3.687213976528181
0.9182189512385863 -3.683822512581139
0.9185223401077474 -3.6804119316567743
0.9191291178460692 -3.673532808358069
0.9203426733227129 -3.6595383441596345
0.9227697842760003 -3.6305680247776997
0.9276240061825753 -3.5683823877598964
0.9279273950517363 -3.5642940799915315
0.9282307839208972 -3.5601807792101523
0.928837561659219 -3.5518783026976783
0.9300511171358627 -3.5349634149693583
0.9324782280891503 -3.4998398286374446
0.9373324499957252 -3.423938464688805
0.9376616108029403 -3.418495830546289
0.9379907716101555 -3.413013318040273
0.9386490932245859 -3.4019268805799534
0.9399657364534465 -3.3792555057384956
0.9425990229111678 -3.331809381276951
0.9429281837183829 -3.325671288695681
0.9432573445255982 -3.31948528565043
0.9439156661400285 -3.306967226530879
0.9452323093688891 -3.2813300606112854
0.9478655958266105 -3.2275073930002907
0.9481947566338256 -3.220527214887563
0.9485239174410408 -3.213488509567163
0.9491822390554712 -3.1992324056940737
0.9504988822843318 -3.16998277906887
0.9531321687420531 -3.108338563290782
0.9583987416574956 -2.9706391505783594
0.9587058906017445 -2.9619370560210045
0.9590130395459935 -2.953153820443865
0.9596273374344915 -2.935338913572384
0.9608559332114874 -2.8986786293881037
0.9633131247654794 -2.8209151853962537
0.9636202737097284 -2.8107476741683426
0.9639274226539774 -2.800475124948685
0.9645417205424753 -2.779607560440507
0.9657703163194712 -2.7365283586536124
0.968227507873463 -2.644513847763456
0.968534656817712 -2.6324167431632923
0.968841805761961 -2.620178631208001
0.969456103650459 -2.5952679822952347
0.9706846994274548 -2.543624205953258
0.9731418909814467 -2.4322835128286373
0.9734490399256956 -2.4175360291550527
0.9737561888699446 -2.4025897666749447
0.9743704867584426 -2.3720818396933723
0.9755990825354386 -2.3084609876905073
0.9780562740894304 -2.169477287675491
0.9783991444882243 -2.14868720345831
0.9787420148870183 -2.1275216562859445
0.9794277556846063 -2.084014408303944
0.9807992372797822 -1.9919104105186693
0.9811421076785762 -1.967735323029282
0.9814849780773702 -1.9430668311610815
0.9821707188749581 -1.89217442368802
0.983542200470134 -1.7835772538047592
0.983885070868928 -1.7548702873305737
0.984227941267722 -1.7254867048394606
0.9849136820653099 -1.6645682623694944
0.9862851636604858 -1.5331525160258048
0.9866280340592797 -1.4980696931638555
0.9869709044580737 -1.46200296460256
0.9876566452556617 -1.3867029880725998
0.9890281268508376 -1.2216616833129863
0.9893709972496316 -1.1769535450270847
0.9897138676484256 -1.1306863681489583
0.9903996084460136 -1.0330401395316517
0.9907424788448076 -0.9814142044901603
0.9910853492436016 -0.9277319118538724
0.9917710900411895 -0.8135322749114224
0.9921139604399833 -0.7526290897934229
0.9924568308387773 -0.688890373220921
0.9931425716363653 -0.5518110563673713
0.9934854420351593 -0.4778181545235183
0.9938283124339533 -0.3996670817234744
0.9945140532315413 -0.22890024143310414
0.9948569236303353 -0.13505043554194854
0.9951997940291293 -0.03452186787892081
0.9955426644279233 0.07367657041035966
0.9958855348267172 0.19077431088905614
0.996228405225511 0.31832222758428974
0.996571275624305 0.4583154851555055
0.996914146023099 0.6133813337011512
0.997257016421893 0.7870779774450577
0.997599886820687 0.9843940612257921
0.997942757219481 1.2126357989818264
0.998285627618275 1.4831302523616734
0.998628498017069 1.8148534561490746
0.998971368415863 2.2433787092831765
0.999314238814657 2.8485683195728284
0.999657109213451 3.8852485408457165
0.9999999796122448 18.4775989929233

==> kwarki30im2.dat <==
0.0010000020204081633 0.2653338672861748
0.0010303650728960946 0.26533386087134
0.0010607281253840262 0.26533385425971506
0.0011214542303598892 0.26533384046922964
0.001242906440311615 0.2653338105790257
0.0012732694927995464 0.2653338026258701
0.001303632545287478 0.2653337944843256
0.001364358650263341 0.26533377761827254
0.0014858108602150667 0.2653337415876272
0.0015161739127029982 0.2653337321001025
0.0015465369651909296 0.2653337224199476
0.0016072630701667923 0.26533370248697596
0.0017287152801185183 0.2653336603130771
0.00197161970002197 0.26533356675575703
0.0020019827525099014 0.26533355419653576
0.002032345804997833 0.265333541444298
0.002093071909973696 0.2653335153659898
0.002214524119925422 0.2653334609132269
0.0024574285398288737 0.2653333427895595
0.002487791592316805 0.26533332715798397
0.0025181546448047364 0.26533331133888677
0.0025788807497805996 0.26533327912085
0.0027003329597323255 0.26533321238154234
0.0029432373796357773 0.2653330696894755
0.0029761544078626767 0.2653330494086198
0.003009071436089576 0.26533302890234056
0.0030749054925433743 0.2653329872095141
0.0032065736054509714 0.26533290111901003
0.003469909831266166 0.2653327181138348
0.003502826859493065 0.2653326942210438
0.0035357438877199644 0.26533267010673495
0.0036015779441737634 0.2653326211979579
0.0037332460570813604 0.2653325206724668
0.0039965822828965545 0.26533230879184444
0.004029499311123454 0.2653322812902855
0.004062416339350353 0.2653322535654642
0.004128250395804152 0.26533219743743464
0.0042599185087117495 0.2653320824753311
0.004523254734526944 0.2653318417204743
0.005000020306122449 0.26533136911061217
0.005305184318501154 0.2653310417691075
0.005610348330879859 0.2653306950377699
0.006220676355637269 0.26532994341433375
0.006525840368015974 0.2653295385199825
0.006831004380394679 0.2653291142362264
0.00744133240515209 0.2653282075043494
0.007746496417530795 0.2653277250548041
0.0080516604299095 0.2653272232166934
0.00866198845466691 0.26532616137104575
0.00988264450418173 0.26532380499824754
0.010187808516560436 0.26532316742886636
0.01049297252893914 0.2653225104684869
0.01110330055369655 0.2653211383732098
0.012323956603211372 0.26531816147620146
0.012629120615590076 0.26531736876953566
0.012934284627968782 0.2653165566683444
0.013544612652726194 0.2653148742857477
0.014765268702241013 0.2653112767816322
0.01507043271461972 0.2653103289160146
0.015375596726998423 0.26530936165346347
0.015985924751755833 0.2653073689387759
0.017206580801270653 0.2653031507294827
0.01751174481364936 0.26530204767993093
0.017816908826028065 0.2653009252299918
0.018427236850785476 0.26529862212749084
0.019647892900300296 0.2652937831003474
0.019953056912679 0.2652925248354634
0.020258220925057704 0.26529124716684627
0.020868548949815116 0.26528863361540517
0.02208920499932994 0.26528317363827636
0.02453051709835958 0.2652713220557901
0.02486134985680165 0.26526962041206636
0.025192182615243718 0.26526789595073413
0.025853848132127853 0.26526437857304985
0.027177179165896126 0.26525706997374493
0.029823841233432676 0.2652413571873866
0.030154673991874742 0.26523929035924726
0.03048550675031681 0.26523720069878537
0.03114717226720095 0.2652329528762492
0.032470503300969226 0.265224183197624
0.03511716536850577 0.26520554745486835
0.03544799812694784 0.2652031151782868
0.03577883088538991 0.2652006600508603
0.03644049640227405 0.2651956812414425
0.03776382743604232 0.2651854493634229
0.04041048950357887 0.26516388828307913
0.04570381363865197 0.26511637434890806
0.04601272267061016 0.265113420588447
0.04632163170256834 0.265110446866795
0.04693944976648472 0.26510443953386176
0.04817508589431746 0.2650921852767683
0.050646358149982945 0.26506671809042065
0.05558890266131393 0.2650119464990661
0.05589781169327211 0.26500835329305644
0.0562067207252303 0.2650047400799486
0.05682453878914667 0.2649974536267898
0.058060174916979415 0.2649826405653501
0.06053144717264491 0.2649520534608447
0.06547399168397589 0.2648870322831405
0.06577684114696594 0.2648828812788219
0.06607969060995598 0.264878710991626
0.06668538953593608 0.2648703125632629
0.0678967873878963 0.26485328423929094
0.07031958309181671 0.26481830131867123
0.07516517449965755 0.2647446270490926
0.0754680239626476 0.2647398580957957
0.07577087342563765 0.2647350697999842
0.07637657235161777 0.2647254351722244
0.07758797020357797 0.2647059337167115
0.0800107659074984 0.26466600154059927
0.08485635731533922 0.26458241631753143
0.08518487552439263 0.264576569713548
0.08551339373344605 0.26457070026834073
0.08617043015155287 0.26455889284174966
0.08748450298776654 0.26453500376307815
0.09011264866019386 0.26448612803538246
0.09536894000504852 0.2643839807971861
0.10588152269475781 0.26416205666401726
0.10618811717732735 0.2641552307262201
0.10649471165989688 0.26414838471114865
0.10710790062503595 0.2641346324378907
0.10833427855531408 0.2641068868337992
0.11078703441587034 0.26405043071751605
0.11569254613698286 0.26393365329893614
0.1255035695792079 0.2636845913294917
0.1467684162117133 0.2630733050911462
0.1676454504302581 0.26237698309494223
0.18711936615383443 0.26164028679682844
0.208236081625466 0.260744770575828
0.22794967860212909 0.25981632044536074
0.24727546316483162 0.25881775560402775
0.2682440474755894 0.25763316754659993
0.2878095132913787 0.25643066629583183
0.3090177788552233 0.255018439276578
0.3298382320051073 0.25351886163755566
0.34925556666002283 0.2520162370719006
0.3703157010629936 0.25026923848675137
0.3899727169709959 0.24852485444823735
0.41127253262705343 0.2465061158773474
0.4321845358691504 0.2443889808055457
0.4516934206162789 0.24228822223234098
0.4728451051114626 0.23986758701187097
0.4925936711116779 0.23746726549342248
0.5119544246979326 0.23497645050683216
0.5329579780322427 0.23211262360038637
0.5525584128715841 0.22928054815693516
0.5738016474589809 0.2260274277291817
0.594657069632417 0.22263691575053995
0.6141093733108847 0.21928794166080343
0.6352044767374077 0.21543938452116523
0.6548964616689622 0.211629585664508
0.6742006341865561 0.2076767894283647
0.6951476064522053 0.20312508538467586
0.714691460222886 0.19861229107010822
0.7358781137416219 0.19340469994387305
0.7556616487653894 0.18821839418533326
0.7750573713751963 0.18280040996037047
0.7960958937330584 0.17651047808787804
0.8157312975959522 0.17020721588705762
0.8370095012069011 0.16284244449299615
0.8578998924038894 0.15499191247775526
0.8773871651059093 0.1470234709428358
0.8985172375559844 0.13754623503316454
0.9182441915110912 0.1277416239805075
0.9375833330522372 0.11700087085755388
0.9585652743414386 0.10367443067209943
0.9588711934475984 0.10346413235252234
0.9591771125537584 0.10325331086926179
0.9597889507660782 0.10283008562004722
0.9610126271907177 0.10197721454298173
0.9634599800399968 0.10024502849564373
0.968354685738555 0.09666826003957445
0.9686606048447148 0.09643945219732336
0.9689665239508748 0.09620999964689064
0.9695783621631946 0.09574914210942201
0.9708020385878341 0.09481948594933959
0.9732493914371132 0.09292730858140565
0.9781440971356714 0.089001794085037
0.9784855953006434 0.08872041525479332
0.9788270934656154 0.0884380089087146
0.9795100897955593 0.087870074865812
0.9808760824554472 0.08672144089364571
0.9836080677752229 0.08437072255152708
0.9890720384147744 0.07943373396944875
0.9894135365797464 0.07911376632511734
0.9897550347447184 0.07879236358651924
0.9904380310746623 0.07814518452064032
0.9918040237345502 0.07683283432432311
0.994536009054326 0.07413186231029566
0.994877507219298 0.07378668499678309
0.99521900538427 0.07343975393975401
0.995902001714214 0.07274053489262419
0.9972679943741019 0.07131996776311052
0.9976094925390738 0.07096006273505938
0.9979509907040458 0.07059819742504957
0.9986339870339898 0.06986847061897915
0.9989754851989617 0.06950054967047786
0.9993169833639337 0.06913054948583869
0.9996584815289056 0.06875843844362466
0.9999999796938775 0.0683841841159849

==> kwarki30im3.dat <==
0.0010000020204081633 0.15257129017425414
0.0010303650728960946 0.1525712757089648
0.0010607281253840262 0.15257126082108996
0.0011214542303598892 0.15257122973669038
0.001242906440311615 0.1525711623894024
0.0012732694927995464 0.15257114447019
0.001303632545287478 0.15257112611563928
0.001364358650263341 0.15257108811706552
0.0014858108602150667 0.1525710069291966
0.0015161739127029982 0.1525709855538079
0.0015465369651909296 0.1525709637416617
0.0016072630701667923 0.15257091882016785
0.0017287152801185183 0.15257082379207204
0.00197161970002197 0.15257061297715674
0.0020019827525099014 0.1525705846828633
0.002032345804997833 0.1525705559564543
0.002093071909973696 0.15257049719825835
0.002214524119925422 0.15257037448977984
0.0024574285398288737 0.1525701083177601
0.002487791592316805 0.15257007310190218
0.0025181546448047364 0.15257003745078176
0.0025788807497805996 0.1525699648544532
0.0027003329597323255 0.1525698144712835
0.0029432373796357773 0.15256949295059513
0.0029761544078626767 0.15256944724913873
0.003009071436089576 0.15256940103983077
0.0030749054925433743 0.15256930709950045
0.0032065736054509714 0.15256911311500984
0.003469909831266166 0.1525687007493175
0.003502826859493065 0.15256864692003286
0.0035357438877199644 0.1525685925757152
0.0036015779441737634 0.15256848236698162
0.0037332460570813604 0.1525682558512891
0.0039965822828965545 0.1525677784245192
0.004029499311123454 0.1525677164615685
0.004062416339350353 0.1525676539868686
0.004128250395804152 0.15256752751467356
0.0042599185087117495 0.15256726846617752
0.004523254734526944 0.1525667259814075
0.005000020306122449 0.15256566104576552
0.005305184318501154 0.1525649234406886
0.005610348330879859 0.15256414215080968
0.006220676355637269 0.15256244850036688
0.006525840368015974 0.15256153614328036
0.006831004380394679 0.15256058009620985
0.00744133240515209 0.1525585369253943
0.007746496417530795 0.15255744980204045
0.0080516604299095 0.15255631898548433
0.00866198845466691 0.1525539262696642
0.00988264450418173 0.15254861649010204
0.010187808516560436 0.15254717979995314
0.01049297252893914 0.15254569940825338
0.01110330055369655 0.15254260752266222
0.012323956603211372 0.15253589930324304
0.012629120615590076 0.15253411298252328
0.012934284627968782 0.15253228295409066
0.013544612652726194 0.1525284917618735
0.014765268702241013 0.15252038481141542
0.01507043271461972 0.15251824878160664
0.015375596726998423 0.15251606903214174
0.015985924751755833 0.15251157836566176
0.017206580801270653 0.15250207232924745
0.01751174481364936 0.15249958649581957
0.017816908826028065 0.15249705692934903
0.018427236850785476 0.15249186659302505
0.019647892900300296 0.15248096104835016
0.019953056912679 0.15247812530431848
0.020258220925057704 0.15247524581182859
0.020868548949815116 0.1524693555758063
0.02208920499932994 0.1524570500457156
0.02453051709835958 0.15243033826671631
0.02486134985680165 0.15242650288506923
0.025192182615243718 0.1524226160457546
0.025853848132127853 0.1524146879796923
0.027177179165896126 0.15239821420529331
0.029823841233432676 0.1523627953358091
0.030154673991874742 0.15235813622187555
0.03048550675031681 0.1523534255930711
0.03114717226720095 0.15234384978168114
0.032470503300969226 0.15232407982378324
0.03511716536850577 0.15228206566678687
0.03544799812694784 0.1522765818545935
0.03577883088538991 0.1522710464636438
0.03644049640227405 0.15225982092379461
0.03776382743604232 0.15223675069005696
0.04041048950357887 0.1521881325453615
0.04570381363865197 0.15208097650888894
0.04601272267061016 0.15207431426519621
0.04632163170256834 0.15206760690908888
0.04693944976648472 0.1520540568404763
0.04817508589431746 0.1520264151394568
0.050646358149982945 0.151968964383062
0.05558890266131393 0.15184538417720347
0.05589781169327211 0.15183727581787504
0.0562067207252303 0.15182912217926234
0.05682453878914667 0.15181267903588902
0.058060174916979415 0.15177924913103782
0.06053144717264491 0.1517102135040347
0.06547399168397589 0.15156342785458796
0.06577684114696594 0.15155405547440878
0.06607969060995598 0.1515446393805221
0.06668538953593608 0.1515256760236686
0.0678967873878963 0.1514872244545633
0.07031958309181671 0.15140822041473975
0.07516517449965755 0.15124179648522826
0.0754680239626476 0.15123102191348267
0.07577087342563765 0.15122020340636033
0.07637657235161777 0.15119843455883622
0.07758797020357797 0.15115436931712967
0.0800107659074984 0.15106412695219212
0.08485635731533922 0.15087518068934472
0.08518487552439263 0.15086196163710416
0.08551339373344605 0.15084869058923867
0.08617043015155287 0.15082199246449912
0.08748450298776654 0.15076797179436918
0.09011264866019386 0.15065743031392495
0.09536894000504852 0.15042632654844817
0.10588152269475781 0.14992386444055109
0.10618811717732735 0.14990840172172343
0.10649471165989688 0.14989289304301617
0.10710790062503595 0.1498617377605655
0.10833427855531408 0.1497988751869401
0.11078703441587034 0.149670939496948
0.11569254613698286 0.14940620542705044
0.1255035695792079 0.14884111496457778
0.1467684162117133 0.14745147854520396
0.1676454504302581 0.1458638349576326
0.18711936615383443 0.14417867174003243
0.208236081625466 0.14212261637818122
0.22794967860212909 0.1399821030921659
0.24727546316483162 0.13766984298985166
0.2682440474755894 0.13491318224530346
0.2878095132913787 0.13209959657066192
0.3090177788552233 0.12877556647294863
0.3298382320051073 0.1252224367470843
0.34925556666002283 0.12163763047450203
0.3703157010629936 0.11743880260125741
0.3899727169709959 0.11321271284883708
0.41127253262705343 0.1082797419234075
0.4321845358691504 0.10305724312541145
0.4516934206162789 0.09782500924710234
0.4728451051114626 0.09173357033802078
0.4925936711116779 0.08562653928716907
0.5119544246979326 0.07921837584275013
0.5329579780322427 0.07176049151652723
0.5525584128715841 0.06428969012083952
0.5738016474589809 0.05558983569766011
0.594657069632417 0.04638676022531591
0.6141093733108847 0.03715939462040629
0.6352044767374077 0.026386393040052202
0.6548964616689622 0.015543070406300307
0.6742006341865561 0.0041044956389443485
0.6951476064522053 -0.009304122078000042
0.714691460222886 -0.022846729348965658
0.7358781137416219 -0.03877777750131651
0.7556616487653894 -0.05495958502342176
0.7750573713751963 -0.07218943782493939
0.7960958937330584 -0.09258775048727459
0.8157312975959522 -0.11342387118541247
0.8370095012069011 -0.1382122759342966
0.8578998924038894 -0.16507038656283343
0.8773871651059093 -0.1926641403023173
0.8985172375559844 -0.22570319529103014
0.9182441915110912 -0.2598323091861361
0.9375833330522372 -0.29673558174254827
0.9585652743414386 -0.3411117881177494
0.9781440971356714 -0.3872227650767582
0.9784855953006434 -0.3880729483388686
0.9788270934656154 -0.3889248459965994
0.9795100897955593 -0.39063382054171136
0.9808760824554472 -0.394072748209863
0.9836080677752229 -0.4010367636270772
0.9890720384147744 -0.41533028363983676
0.9894135365797464 -0.41624076340709554
0.9897550347447184 -0.4171533514855194
0.9904380310746623 -0.4189849211643921
0.9918040237345502 -0.42267413702530193
0.994536009054326 -0.43016126262079635
0.994877507219298 -0.4311077607285217
0.99521900538427 -0.4320566936099909
0.995902001714214 -0.4339619638600956
0.9972679943741019 -0.43780286008033215
0.9976094925390738 -0.4387695700412891
0.9979509907040458 -0.43973893278531573
0.9986339870339898 -0.4416857397703615
0.9989754851989617 -0.44266324768102705
0.9993169833639337 -0.4436435357737145
0.9996584815289056 -0.4446266381154981
0.9999999796938775 -0.44561258972486845

==> kwarki30im4.dat <==
0.0010000020204081633 -3.559419271231393
0.0010303650728960946 -3.5594192503540576
0.0010607281253840262 -3.559419228854926
0.0011214542303598892 -3.5594191839799176
0.001242906440311615 -3.5594190867414737
0.0012732694927995464 -3.5594190608702636
0.001303632545287478 -3.559419034373135
0.001364358650263341 -3.5594189795097075
0.0014858108602150667 -3.559418862290091
0.0015161739127029982 -3.559418831423469
0.0015465369651909296 -3.5594187999333666
0.0016072630701667923 -3.559418735078926
0.0017287152801185183 -3.559418597879496
0.00197161970002197 -3.5594182935071332
0.0020019827525099014 -3.5594182526521227
0.002032345804997833 -3.559418211172115
0.002093071909973696 -3.5594181263385893
0.002214524119925422 -3.5594179491770332
0.0024574285398288737 -3.5594175648855364
0.002487791592316805 -3.5594175140377233
0.0025181546448047364 -3.559417462567579
0.0025788807497805996 -3.559417357752147
0.0027003329597323255 -3.559417140630662
0.0029432373796357773 -3.5594166764174178
0.0029761544078626767 -3.5594166104350413
0.003009071436089576 -3.559416543717755
0.0030749054925433743 -3.5594164080851325
0.0032065736054509714 -3.5594161280116823
0.003469909831266166 -3.5594155326388495
0.003502826859493065 -3.559415454916435
0.0035357438877199644 -3.5594153764569048
0.0036015779441737634 -3.5594152173394793
0.0037332460570813604 -3.5594148902977465
0.0039965822828965545 -3.5594142009912764
0.004029499311123454 -3.559414111527078
0.004062416339350353 -3.559414021327254
0.004128250395804152 -3.5594138387256677
0.0042599185087117495 -3.559413464717036
0.004523254734526944 -3.5594126814755045
0.005000020306122449 -3.559411143931499
0.005305184318501154 -3.5594100789847665
0.005610348330879859 -3.559408950963111
0.006220676355637269 -3.5594065056885205
0.006525840368015974 -3.559405188436294
0.006831004380394679 -3.559403808104991
0.00744133240515209 -3.5594008582024004
0.007746496417530795 -3.5593992886297787
0.0080516604299095 -3.5593976559745824
0.00866198845466691 -3.5593942014136473
0.00988264450418173 -3.559386535261636
0.010187808516560436 -3.5593844610015855
0.01049297252893914 -3.559382323650057
0.01110330055369655 -3.5593778596686017
0.012323956603211372 -3.559368174552894
0.012629120615590076 -3.5593655955252483
0.012934284627968782 -3.5593629533954236
0.013544612652726194 -3.5593574798207475
0.014765268702241013 -3.5593457753659883
0.01507043271461972 -3.5593426914711808
0.015375596726998423 -3.559339544459075
0.015985924751755833 -3.559333061077294
0.017206580801270653 -3.5593193368315776
0.01751174481364936 -3.559315747948269
0.017816908826028065 -3.559312095932432
0.018427236850785476 -3.5593046024938664
0.019647892900300296 -3.559288857922315
0.019953056912679 -3.5592847639131135
0.020258220925057704 -3.5592806067521887
0.020868548949815116 -3.5592721029645045
0.02208920499932994 -3.5592543374571655
0.02453051709835958 -3.559215774096062
0.02486134985680165 -3.5592102370704866
0.025192182615243718 -3.559204625769598
0.025853848132127853 -3.559193180325784
0.027177179165896126 -3.559169397952294
0.029823841233432676 -3.5591182662968652
0.030154673991874742 -3.5591115403541855
0.03048550675031681 -3.5591047400653606
0.03114717226720095 -3.55909091643112
0.032470503300969226 -3.5590623767949565
0.03511716536850577 -3.5590017268948753
0.03544799812694784 -3.5589938108063124
0.03577883088538991 -3.5589858202882887
0.03644049640227405 -3.5589696159389015
0.03776382743604232 -3.558936313827043
0.04041048950357887 -3.5588661346018706
0.04570381363865197 -3.558711464631128
0.04601272267061016 -3.558701848627078
0.04632163170256834 -3.5586921675492404
0.04693944976648472 -3.5586726101479043
0.04817508589431746 -3.558632714189702
0.050646358149982945 -3.558549796247221
0.05558890266131393 -3.558371444449552
0.05589781169327211 -3.558359742884633
0.0562067207252303 -3.5583479760324654
0.05682453878914667 -3.558324246436193
0.058060174916979415 -3.5582760034698344
0.06053144717264491 -3.5581763807383298
0.06547399168397589 -3.5579645739112107
0.06577684114696594 -3.557951050526604
0.06607969060995598 -3.5579374641455623
0.06668538953593608 -3.5579101023603283
0.0678967873878963 -3.557854622467197
0.07031958309181671 -3.5577406355068795
0.07516517449965755 -3.557500537307793
0.0754680239626476 -3.5574849937826336
0.07577087342563765 -3.557469386979933
0.07637657235161777 -3.557437983504575
0.07758797020357797 -3.5573744168073254
0.0800107659074984 -3.5572442422661226
0.08485635731533922 -3.556971710780242
0.08518487552439263 -3.5569526451241646
0.08551339373344605 -3.55693350463099
0.08617043015155287 -3.5568949990796326
0.08748450298776654 -3.556817089330859
0.09011264866019386 -3.5566576721229146
0.09536894000504852 -3.556324421119078
0.10588152269475781 -3.5556000348780072
0.10618811717732735 -3.555577746221482
0.10649471165989688 -3.555555391527664
0.10710790062503595 -3.5555104839718448
0.10833427855531408 -3.5554198757940916
0.11078703441587034 -3.555235483987874
0.11569254613698286 -3.554853972499375
0.1255035695792079 -3.554039820067491
0.1467684162117133 -3.5520388974097954
0.1676454504302581 -3.5497549318259995
0.18711936615383443 -3.547333072310316
0.208236081625466 -3.5443815007274684
0.22794967860212909 -3.541312537310964
0.24727546316483162 -3.538001712367344
0.2682440474755894 -3.534060463565378
0.2878095132913787 -3.5300443766399328
0.3090177788552233 -3.525308119522986
0.3298382320051073 -3.520255412158096
0.34925556666002283 -3.5151679813198586
0.3703157010629936 -3.5092221548614657
0.3899727169709959 -3.5032516810705228
0.41127253262705343 -3.4962999715742074
0.4321845358691504 -3.4889603377044107
0.4516934206162789 -3.481627345252899
0.4728451051114626 -3.473115271123346
0.4925936711116779 -3.4646079185540453
0.5119544246979326 -3.455708940123038
0.5329579780322427 -3.445387228890363
0.5525584128715841 -3.4350843520512258
0.5738016474589809 -3.4231313772002956
0.594657069632417 -3.410537789749309
0.6141093733108847 -3.397961450054664
0.6352044767374077 -3.3833398913346713
0.6548964616689622 -3.368686769844262
0.6742006341865561 -3.353295398840762
0.6951476064522053 -3.335335077080129
0.714691460222886 -3.3172796754945963
0.7358781137416219 -3.2961410362160106
0.7556616487653894 -3.2747729229353655
0.7750573713751963 -3.252125085908885
0.7960958937330584 -3.225436841374057
0.8157312975959522 -3.1982974584750985
0.8370095012069011 -3.1661442823321533
0.8578998924038894 -3.1314356396883753
0.8773871651059093 -3.095873444413972
0.8985172375559844 -3.053357153515588
0.9182441915110912 -3.009423428567825
0.9375833330522372 -2.961779402888459
0.9585652743414386 -2.9040767563278034
0.9781440971356714 -2.8432931427817323
0.9784855953006434 -2.8421615806893783
0.9788270934656154 -2.8410272766855686
0.9795100897955593 -2.838750368097554
0.9808760824554472 -2.834162806457236
0.9836080677752229 -2.824848072697903
0.9890720384147744 -2.805617564103065
0.9894135365797464 -2.8043871166914744
0.9897550347447184 -2.803153125874453
0.9904380310746623 -2.8006743771297016
0.9918040237345502 -2.7956728110724747
0.994536009054326 -2.7854847134629535
0.994877507219298 -2.7841930380417157
0.99521900538427 -2.7828971741032165
0.995902001714214 -2.780292684805982
0.9972679943741019 -2.775031221456231
0.9976094925390738 -2.773704606467222
0.9979509907040458 -2.7723733784131865
0.9986339870339898 -2.7696968446220698
0.9989754851989617 -2.768351415762904
0.9993169833639337 -2.767001127485574
0.9996584815289056 -2.76564591410158
0.9999999796938775 -2.7642857081646603

==> kwarki30ima1.dat <==
0.0010000020204081633 0.5233893360880595
0.00197161970002197 0.5233893360880595
0.0029432373796357773 0.5233893360880595
0.005000020306122449 0.5233893360880595
0.014765268702241013 0.5233893360880595
0.02453051709835958 0.5233893360880595
0.04570381363865197 0.5233893360880595
0.06547399168397589 0.5233893360880595
0.08485635731533922 0.5233893360880595
0.10588152269475781 0.5233893360880595
0.1255035695792079 0.5233893360880595
0.1467684162117133 0.5233893360880595
0.1676454504302581 0.5233893360880595
0.18711936615383443 0.5233893360880595
0.208236081625466 0.5233893360880595
0.22794967860212909 0.5233893360880595
0.24727546316483162 0.5233893360880595
0.2682440474755894 0.5233893360880595
0.2878095132913787 0.5233893360880595
0.3090177788552233 0.5233893360880595
0.3298382320051073 0.5233893360880595
0.34925556666002283 0.5233893360880595
0.3703157010629936 0.5233893360880595
0.3899727169709959 0.5233893360880595
0.41127253262705343 0.5233893360880595
0.4321845358691504 0.5233893360880595
0.4516934206162789 0.5233893360880595
0.4728451051114626 0.5233893360880595
0.4925936711116779 0.5233893360880595
0.5119544246979326 0.5233893360880595
0.5329579780322427 0.5233893360880595
0.5525584128715841 0.5233893360880595
0.5738016474589809 0.5233893360880595
0.594657069632417 0.5233893360880595
0.6141093733108847 0.5233893360880595
0.6352044767374077 0.5233893360880595
0.6548964616689622 0.5233893360880595
0.6742006341865561 0.5233893360880595
0.6951476064522053 0.5233893360880595
0.714691460222886 0.5233893360880595
0.7358781137416219 0.5233893360880595
0.7556616487653894 0.5233893360880595
0.7750573713751963 0.5233893360880595
0.7960958937330584 0.5233893360880595
0.8157312975959522 0.5233893360880595
0.8370095012069011 0.5233893360880595
0.8578998924038894 0.5233893360880595
0.8773871651059093 0.5233893360880595
0.8985172375559844 0.5233893360880595
0.9182441915110912 0.5233893360880595
0.9375833330522372 0.5233893360880595
0.9585652743414386 0.5233893360880595
0.9781440971356714 0.5233893360880595
0.9890720384147744 0.5233893360880595
0.9999999796938775 0.5233893360880595

==> kwarki90im2.dat <==
0.0010000020204081633 -4.188764024847611
0.00197161970002197 -4.188764024847611
0.0029432373796357773 -4.188764024847611
0.005000020306122449 -4.188764024847611
0.014765268702241013 -4.188764024847611
0.02453051709835958 -4.188764024847611
0.04570381363865197 -4.188764024847611
0.06547399168397589 -4.188764024847611
0.08485635731533922 -4.188764024847611
0.10588152269475781 -4.188764024847611
0.1255035695792079 -4.188764024847611
0.1467684162117133 -4.188764024847611
0.1676454504302581 -4.188764024847611
0.18711936615383443 -4.188764024847611
0.208236081625466 -4.188764024847611
0.22794967860212909 -4.188764024847611
0.24727546316483162 -4.188764024847611
0.2682440474755894 -4.188764024847611
0.2878095132913787 -4.188764024847611
0.3090177788552233 -4.188764024847611
0.3298382320051073 -4.188764024847611
0.34925556666002283 -4.188764024847611
0.3703157010629936 -4.188764024847611
0.3899727169709959 -4.188764024847611
0.41127253262705343 -4.188764024847611
0.4321845358691504 -4.188764024847611
0.4516934206162789 -4.188764024847611
0.4728451051114626 -4.188764024847611
0.4925936711116779 -4.188764024847611
0.5119544246979326 -4.188764024847611
0.5329579780322427 -4.188764024847611
0.5525584128715841 -4.188764024847611
0.5738016474589809 -4.188764024847611
0.594657069632417 -4.188764024847611
0.6141093733108847 -4.188764024847611
0.6352044767374077 -4.188764024847611
0.6548964616689622 -4.188764024847611
0.6742006341865561 -4.188764024847611
0.6951476064522053 -4.188764024847611
0.714691460222886 -4.188764024847611
0.7358781137416219 -4.188764024847611
0.7556616487653894 -4.188764024847611
0.7750573713751963 -4.188764024847611
0.7960958937330584 -4.188764024847611
0.8157312975959522 -4.188764024847611
0.8370095012069011 -4.188764024847611
0.8578998924038894 -4.188764024847611
0.8773871651059093 -4.188764024847611
0.8985172375559844 -4.188764024847611
0.9182441915110912 -4.188764024847611
0.9375833330522372 -4.188764024847611
0.9585652743414386 -4.188764024847611
0.9781440971356714 -4.188764024847611
0.9890720384147744 -4.188764024847611
0.9999999796938775 -4.188764024847611

==> kwarki90ima1.dat <==
0.0010000020204081633 0.5233893360880595
0.00197161970002197 0.5233893360880595
0.0029432373796357773 0.5233893360880595
0.005000020306122449 0.5233893360880595
0.014765268702241013 0.5233893360880595
0.02453051709835958 0.5233893360880595
0.04570381363865197 0.5233893360880595
0.06547399168397589 0.5233893360880595
0.08485635731533922 0.5233893360880595
0.10588152269475781 0.5233893360880595
0.1255035695792079 0.5233893360880595
0.1467684162117133 0.5233893360880595
0.1676454504302581 0.5233893360880595
0.18711936615383443 0.5233893360880595
0.208236081625466 0.5233893360880595
0.22794967860212909 0.5233893360880595
0.24727546316483162 0.5233893360880595
0.2682440474755894 0.5233893360880595
0.2878095132913787 0.5233893360880595
0.3090177788552233 0.5233893360880595
0.3298382320051073 0.5233893360880595
0.34925556666002283 0.5233893360880595
0.3703157010629936 0.5233893360880595
0.3899727169709959 0.5233893360880595
0.41127253262705343 0.5233893360880595
0.4321845358691504 0.5233893360880595
0.4516934206162789 0.5233893360880595
0.4728451051114626 0.5233893360880595
0.4925936711116779 0.5233893360880595
0.5119544246979326 0.5233893360880595
0.5329579780322427 0.5233893360880595
0.5525584128715841 0.5233893360880595
0.5738016474589809 0.5233893360880595
0.594657069632417 0.5233893360880595
0.6141093733108847 0.5233893360880595
0.6352044767374077 0.5233893360880595
0.6548964616689622 0.5233893360880595
0.6742006341865561 0.5233893360880595
0.6951476064522053 0.5233893360880595
0.714691460222886 0.5233893360880595
0.7358781137416219 0.5233893360880595
0.7556616487653894 0.5233893360880595
0.7750573713751963 0.5233893360880595
0.7960958937330584 0.5233893360880595
0.8157312975959522 0.5233893360880595
0.8370095012069011 0.5233893360880595
0.8578998924038894 0.5233893360880595
0.8773871651059093 0.5233893360880595
0.8985172375559844 0.5233893360880595
0.9182441915110912 0.5233893360880595
0.9375833330522372 0.5233893360880595
0.9585652743414386 0.5233893360880595
0.9781440971356714 0.5233893360880595
0.9890720384147744 0.5233893360880595
0.9999999796938775 0.5233893360880595

==> kwarkidrell30re1.dat <==
0.001000020387755102 -4.158883065581674
0.010804526464041985 -4.158883065581674
0.020609032540328868 -4.158883065581671
0.03123824063435103 -4.158883065581674
0.04186744872837319 -4.158883065581671
0.051792277207477574 -4.158883065581674
0.06171710568658195 -4.158883065581672
0.07144724842831957 -4.158883065581672
0.08117739117005718 -4.158883065581672
0.10228708068900297 -4.158883065581672
0.12198801097811318 -4.158883065581672
0.14333834530269396 -4.158883065581672
0.1642993081525412 -4.158883065581672
0.1838515117725529 -4.158883065581672
0.20505311942803517 -4.158883065581672
0.22484596785368186 -4.158883065581672
0.244249444804595 -4.158883065581672
0.2653023257909787 -4.158883065581672
0.27512438666925276 -4.158883065581672
0.28494644754752685 -4.158883065581674
0.2955932104435362 -4.158883065581672
0.30623997333954556 -4.158883065581672
0.31669205049818816 -4.158883065581672
0.32714412765683076 -4.158883065581672
0.3466395227442804 -4.158883065581672
0.36778432186720056 -4.158883065581672
0.38752036176028515 -4.158883065581672
0.40890580568884033 -4.158883065581672
0.42990187814266195 -4.158883065581672
0.449489191366648 -4.158883065581672
0.47072590862610464 -4.158883065581672
0.4905538666557257 -4.158883065581672
0.5099924532106132 -4.158883065581672
0.5310804438009712 -4.158883065581672
0.5409200594812325 -4.158883065581672
0.5507596751614937 -4.158883065581673
0.5614239928594902 -4.158883065581672
0.5720883105574868 -4.158883065581672
0.5825579425181165 -4.158883065581672
0.5930275744787463 -4.158883065581672
0.6125580791701704 -4.158883065581672
0.6337379878970649 -4.158883065581672
0.6535091373941239 -4.158883065581672
0.6728909154164493 -4.158883065581672
0.6939220974742453 -4.158883065581672
0.7135445203022057 -4.158883065581672
0.7348163471656367 -4.158883065581672
0.7546794147992322 -4.158883065581672
0.774153110958094 -4.158883065581672
0.7952762111524265 -4.158883065581672
0.8149905521169234 -4.158883065581672
0.8363542971168908 -4.158883065581672
0.8573286706421247 -4.158883065581672
0.8768942849375231 -4.158883065581672
0.898109303268392 -4.158883065581672
0.9179155623694254 -4.158883065581672
0.9373324499957252 -4.158883065581672
0.9583987416574956 -4.158883065581672
0.9780562740894304 -4.158883065581672
0.9890281268508376 -4.158883065581672
0.9999999796122448 -4.158883065581672

==> kwarkidrell30re2.dat <==
0.001000020387755102 -5.238651281012419
0.001306411202639067 -5.23865120047369
0.001612802017523032 -5.238651098541585
0.0019191928324069972 -5.238650975209849
0.0022255836472909623 -5.238650830483784
0.0025319744621749274 -5.238650664355798
0.0028383652770588926 -5.238650476831398
0.0031447560919428577 -5.238650267909459
0.003451146906826823 -5.238650037589747
0.0037575377217107875 -5.238649785870883
0.004063928536594753 -5.238649512754863
0.004370319351478718 -5.238649218239521
0.004676710166362683 -5.238648902324838
0.004983100981246648 -5.238648565011014
0.005289491796130613 -5.238648206297821
0.005902273425898543 -5.238647424672294
0.0062086642407825085 -5.238647001757583
0.006515055055666474 -5.238646557444473
0.007127836685434404 -5.238645604612297
0.007434227500318369 -5.238645096093848
0.007740618315202334 -5.238644566172996
0.008353399944970264 -5.238643442122696
0.008659790759854229 -5.238642847992477
0.008966181574738195 -5.238642232458163
0.009578963204506125 -5.238640937174543
0.010804526464041985 -5.238638089736359
0.01111091727892595 -5.238637324358219
0.011417308093809916 -5.238636537571693
0.012030089723577844 -5.2386348997702745
0.013255652983113705 -5.238631367234681
0.01356204379799767 -5.238630430569675
0.013868434612881635 -5.238629472489748
0.014481216242649565 -5.238627492084655
0.015706779502185426 -5.238623274269831
0.016013170317069392 -5.238622166268286
0.016319561131953354 -5.238621036845578
0.016932342761721286 -5.2386187137346605
0.018157906021257147 -5.238613810421015
0.020609032540328868 -5.238602975198324
0.02094119529326706 -5.238601401328418
0.021273358046205254 -5.238599802262128
0.021937683552081637 -5.238596528535985
0.02326633456383441 -5.238589678665813
0.025923636587339947 -5.238574768877597
0.026255799340278142 -5.2385727916775116
0.026587962093216334 -5.238570789254569
0.02725228759909272 -5.238566708732023
0.02858093861084549 -5.238558244922986
0.03123824063435103 -5.238540105793597
0.031570403387289225 -5.238537724781143
0.03190256614022741 -5.238535318512182
0.032566891646103796 -5.238530430195669
0.03389554265785657 -5.23852035038028
0.03655284468136211 -5.238498977475383
0.04186744872837319 -5.238451373860436
0.042177599618345205 -5.2384483955887
0.04248775050831721 -5.238445395222353
0.04310805228826124 -5.238439328196025
0.04434865584814929 -5.23842692889727
0.04682986296792538 -5.238401068728163
0.051792277207477574 -5.238345097161213
0.05210242809744958 -5.238341410527794
0.0524125789874216 -5.238337701710273
0.05303288076736562 -5.238330217510636
0.054273484327253665 -5.238314982764859
0.05675469144702976 -5.238283447165385
0.06171710568658195 -5.238216105505684
0.06202117264726125 -5.238211793835809
0.06232523960794055 -5.238207460739073
0.06293337352929915 -5.238198730250984
0.06414964137201636 -5.2381810119970575
0.06658217705745076 -5.238144545570691
0.07144724842831957 -5.238067486331635
0.07175131538899887 -5.238062487176133
0.07205538234967816 -5.238057466472828
0.07266351627103676 -5.23804736040627
0.07387978411375397 -5.238026889518348
0.07631231979918837 -5.237984911785351
0.08117739117005718 -5.2378968047411645
0.08150723006879071 -5.237890630606771
0.08183706896752424 -5.237884430952361
0.08249674676499129 -5.237871955059548
0.0838161023599254 -5.23784669677017
0.08645481354979362 -5.237794952805695
0.09173223592953007 -5.237686544034766
0.10228708068900297 -5.23744994709172
0.10259490772477031 -5.237442649293598
0.10290273476053766 -5.237435328890626
0.10351838883207236 -5.237420620244647
0.10474969697514175 -5.237390931417491
0.10721231326128053 -5.237330466203953
0.11213754583355807 -5.237205173905481
0.12198801097811318 -5.236937044228499
0.12232160995193475 -5.2369275520379635
0.12265520892575633 -5.236918032781461
0.12332240687339949 -5.236898913032137
0.12465680276868578 -5.236860348315523
0.12732559455925838 -5.236781915811946
0.13266317814040357 -5.2366198205121774
0.14333834530269396 -5.236274557980818
0.1642993081525412 -5.235513619540993
0.1838515117725529 -5.2347023226220255
0.20505311942803517 -5.233708317984924
0.22484596785368186 -5.232669258664127
0.244249444804595 -5.231542417583099
0.2653023257909787 -5.230193355428143
0.28494644754752685 -5.2288102932830105
0.30623997333954556 -5.227168404205499
0.32714412765683076 -5.225403821077494
0.3466395227442804 -5.22361333872274
0.36778432186720056 -5.221502814097507
0.38752036176028515 -5.219363509724114
0.40890580568884033 -5.216846412776151
0.42990187814266195 -5.21415701827126
0.449489191366648 -5.211435953081548
0.47072590862610464 -5.208232560179574
0.4905538666557257 -5.204980421221211
0.5099924532106132 -5.201521641454341
0.5310804438009712 -5.197432844518636
0.5507596751614937 -5.1932640796185225
0.5720883105574868 -5.188311087949995
0.5930275744787463 -5.182947897595653
0.6125580791701704 -5.177433124851354
0.6337379878970649 -5.170806523625578
0.6535091373941239 -5.163915113318713
0.6728909154164493 -5.156383436241033
0.6939220974742453 -5.147180182341133
0.7135445203022057 -5.1374338050439015
0.7348163471656367 -5.125323096517713
0.7546794147992322 -5.112221568805741
0.774153110958094 -5.0972678232794175
0.7744831593986305 -5.096993377490297
0.774813207839167 -5.096718172113314
0.7754733047202398 -5.096165469858233
0.7767934984823857 -5.095050809177644
0.7794338860066772 -5.092783726415232
0.7847146610552602 -5.088092364221313
0.7952762111524265 -5.07802714062701
0.7955842477299968 -5.077718901492464
0.7958922843075671 -5.077409787312821
0.7965083574627077 -5.076788918785798
0.7977405037729887 -5.0755365146234235
0.8002047963935508 -5.072988167791354
0.805133381634675 -5.067710048660302
0.8149905521169234 -5.056364484032777
0.8153243606325479 -5.055960430281282
0.8156581691481724 -5.05555500696528
0.8163257861794213 -5.054740023582012
0.8176610202419193 -5.05309331071327
0.8203314883669153 -5.049731266276368
0.8256724246169072 -5.042718927405394
0.8260062331325316 -5.0422673223977625
0.8263400416481561 -5.0418140979270065
0.8270076586794051 -5.0409027555266235
0.8283428927419031 -5.039060247846239
0.831013360866899 -5.0352938936829235
0.8363542971168908 -5.027418521542567
0.8366820217032225 -5.02691969681933
0.8370097462895543 -5.02641900835168
0.8376651954622178 -5.025411998171961
0.838976093807545 -5.023375146319593
0.8415978904981993 -5.019207659934174
0.8468414838795078 -5.010476738339919
0.8471692084658395 -5.009912656651609
0.8474969330521713 -5.009346332863095
0.8481523822248349 -5.008206905261409
0.849463280570162 -5.0059005478566645
0.8520850772608162 -5.001174673954487
0.8573286706421247 -4.991243494501902
0.8576343833654902 -4.990643723033316
0.8579400960888559 -4.990041577231486
0.858551521535587 -4.9888301060180344
0.8597743724290494 -4.98637804255299
0.8622200742159742 -4.98135411266882
0.8671114777898239 -4.9707988206454825
0.8674171905131896 -4.97011546699464
0.8677229032365551 -4.9694292255052135
0.8683343286832863 -4.9680480055414025
0.8695571795767487 -4.965250094616151
0.8720028813636735 -4.959508068146369
0.8768942849375231 -4.947402301176352
0.8772257695989429 -4.946550216498931
0.8775572542603627 -4.945693943659067
0.8782202235832024 -4.94396870954083
0.8795461622288816 -4.9404666026366515
0.8821980395202402 -4.933248485497529
0.8875017941029575 -4.917893185218505
0.8878332787643773 -4.91689009014611
0.8881647634257972 -4.915881645902032
0.8888277327486368 -4.913848538108247
0.8901536713943161 -4.909716216761424
0.8928055486856747 -4.901176915413588
0.898109303268392 -4.8829106901449695
0.8984187760668456 -4.88179243019581
0.8987282488652992 -4.880668088579422
0.8993471944622066 -4.878400961091879
0.9005850856560211 -4.873791503506649
0.9030608680436504 -4.864259889895056
0.9080124328189088 -4.843842319940963
0.9083219056173624 -4.8425018183774915
0.908631378415816 -4.84115333419689
0.9092503240127233 -4.838432131264819
0.9104882152065379 -4.832890731322784
0.912963997594167 -4.821394740759655
0.9179155623694254 -4.796598737228454
0.9182189512385863 -4.794994840646878
0.9185223401077474 -4.793380596378961
0.9191291178460692 -4.790120661367148
0.9203426733227129 -4.783472106808854
0.9227697842760003 -4.769635888418215
0.9230731731451612 -4.7678535894645275
0.9233765620143222 -4.766059163974713
0.923983339752644 -4.762433434138651
0.9251968952292878 -4.7550308664600855
0.9276240061825753 -4.7395910054222785
0.9279273950517363 -4.737598736998944
0.9282307839208972 -4.735592127861754
0.928837561659219 -4.731535261805962
0.9300511171358627 -4.72324242884656
0.9324782280891503 -4.705902207047758
0.9373324499957252 -4.667860869377828
0.9376616108029403 -4.665102489658219
0.9379907716101555 -4.6623197059751185
0.9386490932245859 -4.656679611435205
0.9399657364534465 -4.645091765894833
0.9425990229111678 -4.620603556401447
0.9429281837183829 -4.617411835228329
0.9432573445255982 -4.6141896745953686
0.9439156661400285 -4.60765226068293
0.9452323093688891 -4.5941921431655866
0.9478655958266105 -4.565619269970442
0.9481947566338256 -4.5618822531941685
0.9485239174410408 -4.558106555814113
0.9491822390554712 -4.550436662312199
0.9504988822843318 -4.5346049247139915
0.9531321687420531 -4.500817578458847
0.9534613295492682 -4.4963802770194805
0.9537904903564833 -4.491892714256171
0.9544488119709137 -4.482763293275098
0.9557654551997743 -4.463861491695038
0.9583987416574956 -4.423259983113252
0.9587058906017445 -4.418261356712018
0.9590130395459935 -4.413204365831312
0.9596273374344915 -4.4029110640306905
0.9608559332114874 -4.3815760918717075
0.9633131247654794 -4.335638955565603
0.9636202737097284 -4.329564267224764
0.9639274226539774 -4.323410763848014
0.9645417205424753 -4.310860921192785
0.9657703163194712 -4.284742591641207
0.968227507873463 -4.228009639450892
0.968534656817712 -4.220455531522078
0.968841805761961 -4.212790881192712
0.969456103650459 -4.197119742641637
0.9706846994274548 -4.16433391934449
0.9709918483717037 -4.155819791320468
0.9712989973159527 -4.14717239693153
0.9719132952044507 -4.129464560958318
0.9731418909814467 -4.09229732874811
0.9734490399256956 -4.082618411128125
0.9737561888699446 -4.072776480123309
0.9743704867584426 -4.05258601524126
0.9755990825354386 -4.010046128598577
0.9780562740894304 -3.9151004766417734
0.9783991444882243 -3.9006639189967496
0.9787420148870183 -3.8859049348456076
0.9794277556846063 -3.8553726170069655
0.9807992372797822 -3.789885268641764
0.9811421076785762 -3.7725074900618023
0.9814849780773702 -3.75469507213678
0.9821707188749581 -3.717694236940185
0.983542200470134 -3.637620680885479
0.983885070868928 -3.61620381558345
0.984227941267722 -3.594175772739467
0.9849136820653099 -3.5481683870799654
0.9852565524641039 -3.5241249893596116
0.9855994228628979 -3.499341913204323
0.9862851636604858 -3.4474013690612306
0.9866280340592797 -3.420158737289913
0.9869709044580737 -3.392005475531023
0.9876566452556617 -3.3327565823197
0.9890281268508376 -3.200745637666714
0.9893709972496316 -3.1644953385673023
0.9897138676484256 -3.1267685638355096
0.9903996084460136 -3.04645597979316
0.9907424788448076 -3.0036259370060634
0.9910853492436016 -2.958827401066614
0.9917710900411895 -2.8626645168210136
0.9921139604399833 -2.8109172344827873
0.9924568308387773 -2.756428100827817
0.9927997012375713 -2.6989345069340294
0.9931425716363653 -2.6381351960164188
0.9934854420351593 -2.5736823212820634
0.9938283124339533 -2.5051713542025387
0.9945140532315413 -2.3539918031665557
0.9948569236303353 -2.270092710152963
0.9951997940291293 -2.179621995615703
0.9955426644279233 -2.0815904304736086
0.9958855348267172 -1.9747705118589127
0.996228405225511 -1.8576133450719587
0.996571275624305 -1.7281257971980566
0.996914146023099 -1.5836827041654733
0.997257016421893 -1.4207280040073662
0.997599886820687 -1.2342752524088771
0.997942757219481 -1.0170204963515772
0.998285627618275 -0.75763899773103
0.998628498017069 -0.43715711026303306
0.998971368415863 -0.02000399090436324
0.999314238814657 0.5736801423047916
0.999657109213451 1.5987189447109549
0.9999999796122448 16.17928936221379

==> kwarkidrell30re3.dat <==
0.001000020387755102 -2.2223833504126107
0.001306411202639067 -2.222382572967663
0.001612802017523032 -2.2223815889653724
0.0019191928324069972 -2.222380398407811
0.0022255836472909623 -2.222379001292188
0.0025319744621749274 -2.222377397620738
0.0028383652770588926 -2.222375587390251
0.0031447560919428577 -2.2223735706000527
0.003451146906826823 -2.22237134724908
0.0037575377217107875 -2.222368917336595
0.004063928536594753 -2.222366280860391
0.004370319351478718 -2.2223634378197725
0.004676710166362683 -2.22236038821294
0.004983100981246648 -2.22235713203831
0.005289491796130613 -2.222353669293815
0.005902273425898543 -2.2223461240872977
0.0062086642407825085 -2.2223420416219337
0.006515055055666474 -2.222337752577477
0.007127836685434404 -2.2223285547451863
0.007434227500318369 -2.2223236459517297
0.007740618315202334 -2.2223185305699573
0.008353399944970264 -2.2223076800295263
0.008659790759854229 -2.222301944864959
0.008966181574738195 -2.22229600309979
0.009578963204506125 -2.222283499754957
0.010804526464041985 -2.2222560137054996
0.01111091727892595 -2.222248625637901
0.011417308093809916 -2.222241030940073
0.012030089723577844 -2.2222252216369167
0.013255652983113705 -2.2221911232748246
0.01356204379799767 -2.2221820820407276
0.013868434612881635 -2.2221728341397506
0.014481216242649565 -2.222153718315243
0.015706779502185426 -2.222113006424973
0.016013170317069392 -2.2221023117027117
0.016319561131953354 -2.2220914102689155
0.016932342761721286 -2.2220689872416566
0.018157906021257147 -2.2220216603725627
0.020609032540328868 -2.2219170818611733
0.02094119529326706 -2.2219018916809348
0.021273358046205254 -2.221886458420726
0.021937683552081637 -2.2218548626186116
0.02326633456383441 -2.221788753595027
0.025923636587339947 -2.2216448633930286
0.026255799340278142 -2.2216257826260066
0.026587962093216334 -2.2216064585976967
0.02725228759909272 -2.221567080706714
0.02858093861084549 -2.2214854052235036
0.03123824063435103 -2.2213103723993597
0.031570403387289225 -2.2212873978450145
0.03190256614022741 -2.2212641798076684
0.032566891646103796 -2.2212170132231233
0.03389554265785657 -2.2211197575787667
0.03655284468136211 -2.220913552762958
0.04186744872837319 -2.220454337861474
0.042177599618345205 -2.2204256104220867
0.04248775050831721 -2.220396670207971
0.04310805228826124 -2.220338151389018
0.04434865584814929 -2.220218559716835
0.04682986296792538 -2.219969156358777
0.051792277207477574 -2.219429436918541
0.05210242809744958 -2.219393891858496
0.0524125789874216 -2.2193581334323933
0.05303288076736562 -2.2192859763998976
0.054273484327253665 -2.219139101031424
0.05675469144702976 -2.2188351003184206
0.06171710568658195 -2.2181860592210136
0.06202117264726125 -2.2181445091118546
0.06232523960794055 -2.2181027532355437
0.06293337352929915 -2.2180186240891255
0.06414964137201636 -2.21784789556744
0.06658217705745076 -2.21749655228182
0.07144724842831957 -2.2167542765722255
0.07175131538899887 -2.216706129890516
0.07205538234967816 -2.21665777664543
0.07266351627103676 -2.2165604503578233
0.07387978411375397 -2.216363317834888
0.07631231979918837 -2.215959126835879
0.08117739117005718 -2.215110990147192
0.08150723006879071 -2.2150515678067193
0.08183706896752424 -2.214991901322332
0.08249674676499129 -2.2148718357654946
0.0838161023599254 -2.2146287731956584
0.08645481354979362 -2.214130913263141
0.09173223592953007 -2.2130881802542834
0.10228708068900297 -2.2108140340950926
0.10259490772477031 -2.210743922629775
0.10290273476053766 -2.2106735960532506
0.10351838883207236 -2.2105322974050323
0.10474969697514175 -2.2102471169875644
0.10721231326128053 -2.209666414437027
0.11213754583355807 -2.20846356687659
0.12198801097811318 -2.2058914689389613
0.14333834530269396 -2.199548344923764
0.1642993081525412 -2.1922836312478995
0.1838515117725529 -2.184563094392494
0.20505311942803517 -2.1751391867006036
0.22484596785368186 -2.1653299961507035
0.244249444804595 -2.1547408168332742
0.2653023257909787 -2.1421305167536784
0.28494644754752685 -2.1292789025321226
0.30623997333954556 -2.114123508467231
0.32714412765683076 -2.097959014632243
0.3466395227442804 -2.0816888035441927
0.36778432186720056 -2.062681448867059
0.38752036176028515 -2.0436047251268725
0.40890580568884033 -2.0214047238910555
0.42990187814266195 -1.997979142594938
0.449489191366648 -1.9745869578308897
0.47072590862610464 -1.947446314337774
0.4905538666557257 -1.920331110140615
0.5099924532106132 -1.8919744715675717
0.5310804438009712 -1.8590864415204964
0.5507596751614937 -1.8262526746370331
0.5720883105574868 -1.788141154398586
0.5930275744787463 -1.7479489897469134
0.6125580791701704 -1.7077544626156487
0.6337379878970649 -1.6609247334827097
0.6535091373941239 -1.6138554461250283
0.6728909154164493 -1.5642258010324666
0.6939220974742453 -1.5060081069920919
0.7135445203022057 -1.4470761456290617
0.7348163471656367 -1.3774453679049243
0.7546794147992322 -1.3062095326206193
0.774153110958094 -1.2295720057342223
0.7952762111524265 -1.1374271247642287
0.8149905521169234 -1.0412174543729584
0.8363542971168908 -0.9231293400446057
0.8573286706421247 -0.7892774068057419
0.8576343833654902 -0.7871687468269084
0.8579400960888559 -0.7850550796574651
0.858551521535587 -0.7808126326914518
0.8597743724290494 -0.7722666419606918
0.8622200742159742 -0.754924965447462
0.8671114777898239 -0.7191980372681499
0.8768942849375231 -0.6431694372410934
0.8772257695989429 -0.6404772887269493
0.8775572542603627 -0.6377770813240878
0.8782202235832024 -0.6323523028475728
0.8795461622288816 -0.6214039591016849
0.8821980395202402 -0.5991011083637771
0.8875017941029575 -0.5527764414517579
0.898109303268392 -0.4523814159560963
0.8984187760668456 -0.44927991231844583
0.8987282488652992 -0.4461678561900747
0.8993471944622066 -0.439911806791342
0.9005850856560211 -0.4272699628451378
0.9030608680436504 -0.40145071359702894
0.9080124328189088 -0.34752675723633636
0.9083219056173624 -0.3440492313758741
0.908631378415816 -0.3405585317336496
0.9092503240127233 -0.3335372226068512
0.9104882152065379 -0.31933218570743405
0.912963997594167 -0.2902492640078426
0.9179155623694254 -0.22919017707939637
0.9182189512385863 -0.22531510261639437
0.9185223401077474 -0.22142380758972563
0.9191291178460692 -0.21359202873751149
0.9203426733227129 -0.19772793710068548
0.9227697842760003 -0.1651659845102405
0.9276240061825753 -0.0964290957394742
0.9279273950517363 -0.09196105522983372
0.9282307839208972 -0.08747167370672257
0.928837561659219 -0.07842809972597764
0.9300511171358627 -0.06007604212701711
0.9324782280891503 -0.02226456875076759
0.9373324499957252 0.0582124963259466
0.9376616108029403 0.06392428256613146
0.9379907716101555 0.06967048044817381
0.9386490932245859 0.08126770552092528
0.9399657364534465 0.10489301621767445
0.9425990229111678 0.1539655934112118
0.9429281837183829 0.16027962701935777
0.9432573445255982 0.16663531573330917
0.9439156661400285 0.1794737645415973
0.9452323093688891 0.20567424188229239
0.9478655958266105 0.26030082173651803
0.9481947566338256 0.2673500708030845
0.9485239174410408 0.2744506585788021
0.9491822390554712 0.28880870548425475
0.9504988822843318 0.31817309518050807
0.9531321687420531 0.3796750186677543
0.9583987416574956 0.5154686253576476
0.9587058906017445 0.5239875128055719
0.9590130395459935 0.5325791425005321
0.9596273374344915 0.5499853369945933
0.9608559332114874 0.5857240124510043
0.9633131247654794 0.661209237820121
0.9636202737097284 0.6710495257127991
0.9639274226539774 0.6809851220514797
0.9645417205424753 0.7011492220329343
0.9657703163194712 0.7427006017810633
0.968227507873463 0.8311535700060889
0.968534656817712 0.8427560122583173
0.968841805761961 0.8544881031326356
0.969456103650459 0.878352177074238
0.9706846994274548 0.9277613869317893
0.9731418909814467 1.0340395801741111
0.9734490399256956 1.048096080589595
0.9737561888699446 1.0623379760925253
0.9743704867584426 1.0913964453717422
0.9755990825354386 1.1519513579217235
0.9780562740894304 1.2841001144749948
0.9783991444882243 1.3038582591221772
0.9787420148870183 1.323971970401722
0.9794277556846063 1.3653148361906784
0.9807992372797822 1.4528398141621246
0.9811421076785762 1.4758164081967973
0.9814849780773702 1.4992643413929176
0.9821707188749581 1.5476482529884803
0.983542200470134 1.6509503151272809
0.983885070868928 1.6782737015896443
0.984227941267722 1.7062491191410947
0.9849136820653099 1.7642760964169018
0.9862851636604858 1.8895983108533216
0.9866280340592797 1.9230908594573817
0.9869709044580737 1.9575397776775865
0.9876566452556617 2.0295199001050563
0.9890281268508376 2.1875726922255976
0.9893709972496316 2.2304584531958147
0.9897138676484256 2.2748722288028174
0.9903996084460136 2.3687166513329245
0.9907424788448076 2.418393188331729
0.9910853492436016 2.4700930718447616
0.9917710900411895 2.580226742938249
0.9921139604399833 2.639045283216277
0.9924568308387773 2.700664166856524
0.9931425716363653 2.8333959325963134
0.9934854420351593 2.9051599206975296
0.9938283124339533 2.9810444996231102
0.9945140532315413 3.147163056196768
0.9948569236303353 3.238629754525402
0.9951997940291293 3.3367349979735392
0.9955426644279233 3.4424691941309655
0.9958855348267172 3.5570610552798683
0.996228405225511 3.682060717524457
0.996571275624305 3.8194625883062363
0.996914146023099 3.971893140528863
0.997257016421893 4.142909780532117
0.997599886820687 4.337500333836806
0.997942757219481 4.56297017285163
0.998285627618275 4.830645494669313
0.998628498017069 5.159501445640102
0.998971368415863 5.585110411500345
0.999314238814657 6.187333761153322
0.999657109213451 7.2209967828400865
0.9999999796122448 21.81027810308961

==> kwarkidrell30re4.dat <==
0.001000020387755102 -1.1978454584774756
0.001306411202639067 -1.1978441964497275
0.001612802017523032 -1.197842599117645
0.0019191928324069972 -1.1978406664837529
0.0022255836472909623 -1.1978383985436456
0.0025319744621749274 -1.197835795300366
0.0028383652770588926 -1.1978328567489929
0.0031447560919428577 -1.1978295828883891
0.003451146906826823 -1.1978259737165764
0.0037575377217107875 -1.197822029232043
0.004063928536594753 -1.1978177494309967
0.004370319351478718 -1.1978131343120075
0.004676710166362683 -1.1978081838722867
0.004983100981246648 -1.1978028981082354
0.005289491796130613 -1.197797277016779
0.005902273425898543 -1.1977850288378118
0.0062086642407825085 -1.1977784017437074
0.006515055055666474 -1.1977714393058658
0.007127836685434404 -1.1977565083874633
0.007434227500318369 -1.1977485398969243
0.007740618315202334 -1.1977402360458707
0.008353399944970264 -1.1977226222416906
0.008659790759854229 -1.1977133122775845
0.008966181574738195 -1.197703666931488
0.009578963204506125 -1.1976833700696516
0.010804526464041985 -1.1976387514873206
0.01111091727892595 -1.1976267582903282
0.011417308093809916 -1.1976144296582554
0.012030089723577844 -1.1975887660589228
0.013255652983113705 -1.197533413296196
0.01356204379799767 -1.197518736396893
0.013868434612881635 -1.1975037239970396
0.014481216242649565 -1.1974726926573662
0.015706779502185426 -1.1974066035488564
0.016013170317069392 -1.1973892423738486
0.016319561131953354 -1.1973715456189222
0.016932342761721286 -1.1973351453249546
0.018157906021257147 -1.1972583172864089
0.020609032540328868 -1.1970885487078933
0.02094119529326706 -1.1970638894469827
0.021273358046205254 -1.1970388355437493
0.021937683552081637 -1.1969875437376318
0.02326633456383441 -1.1968802236035703
0.025923636587339947 -1.1966466328350913
0.026255799340278142 -1.1966156569745927
0.026587962093216334 -1.1965842861492797
0.02725228759909272 -1.196520359513825
0.02858093861084549 -1.1963877656555437
0.03123824063435103 -1.1961036101506262
0.031570403387289225 -1.1960663119883932
0.03190256614022741 -1.1960286184663405
0.032566891646103796 -1.1959520452336572
0.03389554265785657 -1.1957941532382494
0.03655284468136211 -1.1954593806652847
0.04186744872837319 -1.1947138256608225
0.042177599618345205 -1.194667184439635
0.04248775050831721 -1.1946201976435384
0.04310805228826124 -1.1945251872082432
0.04434865584814929 -1.1943310181243798
0.04682986296792538 -1.19392608019451
0.051792277207477574 -1.1930497470540578
0.05210242809744958 -1.1929920316987617
0.0524125789874216 -1.192933969714626
0.05303288076736562 -1.1928168057130708
0.054273484327253665 -1.192578316538898
0.05675469144702976 -1.1920846850164222
0.06171710568658195 -1.1910307383700844
0.06202117264726125 -1.1909632651013606
0.06232523960794055 -1.1908954574394357
0.06293337352929915 -1.1907588387710553
0.06414964137201636 -1.1904815868906458
0.06658217705745076 -1.1899110154556056
0.07144724842831957 -1.1887055231074484
0.07175131538899887 -1.1886273278097224
0.07205538234967816 -1.188548796698554
0.07266351627103676 -1.188390726844437
0.07387978411375397 -1.1880705552567454
0.07631231979918837 -1.1874140735694245
0.08117739117005718 -1.1860364653649793
0.08150723006879071 -1.1859399432246291
0.08183706896752424 -1.1858430240040685
0.08249674676499129 -1.1856479940432332
0.0838161023599254 -1.1852531660722259
0.08645481354979362 -1.1844444219253158
0.09173223592953007 -1.1827504487606535
0.10228708068900297 -1.179055442362997
0.10259490772477031 -1.1789415142983715
0.10290273476053766 -1.1788272359800227
0.10351838883207236 -1.1785976282932842
0.10474969697514175 -1.1781342066820806
0.10721231326128053 -1.1771905220131373
0.11213754583355807 -1.1752356517831066
0.12198801097811318 -1.171054776169822
0.14333834530269396 -1.1607401299782039
0.1642993081525412 -1.1489197301079141
0.1838515117725529 -1.1363492570231597
0.20505311942803517 -1.120993571935913
0.22484596785368186 -1.1049962158657896
0.244249444804595 -1.087710813657278
0.2653023257909787 -1.0671043724588825
0.28494644754752685 -1.0460789827306471
0.30623997333954556 -1.0212523669406588
0.32714412765683076 -0.9947339244520788
0.3466395227442804 -0.9680012321319599
0.36778432186720056 -0.9367189062868846
0.38752036176028515 -0.9052650819628144
0.40890580568884033 -0.8685884975942403
0.42990187814266195 -0.8298009785521416
0.449489191366648 -0.7909795302519074
0.47072590862610464 -0.7458242541422675
0.4905538666557257 -0.7005889520101455
0.5099924532106132 -0.6531505329435225
0.5310804438009712 -0.5979608179966462
0.5507596751614937 -0.5426778995260538
0.5720883105574868 -0.478276246978702
0.5930275744787463 -0.41008672981362965
0.6125580791701704 -0.3416132686299116
0.6337379878970649 -0.26148350767006123
0.6535091373941239 -0.18056286625481008
0.6728909154164493 -0.09483083808762004
0.6939220974742453 0.006263516530306223
0.7135445203022057 0.10916275732777136
0.7348163471656367 0.23144586579242885
0.7546794147992322 0.3572908770302338
0.774153110958094 0.49344900918842255
0.7952762111524265 0.6580884197660871
0.8149905521169234 0.830879287157898
0.8363542971168908 1.043836954368154
0.8573286706421247 1.2857553394374572
0.8576343833654902 1.2895667747757606
0.8579400960888559 1.293387197609712
0.858551521535587 1.3010551547854967
0.8597743724290494 1.3165005713126041
0.8622200742159742 1.3478380624647472
0.8671114777898239 1.4123722497005302
0.8768942849375231 1.549518300270558
0.8772257695989429 1.5543684953679733
0.8775572542603627 1.5592327185981087
0.8782202235832024 1.5690035400045619
0.8795461622288816 1.5887167483038929
0.8821980395202402 1.6288464468828407
0.8875017941029575 1.712063590936053
0.898109303268392 1.8916415284537036
0.8984187760668456 1.897169725586809
0.8987282488652992 1.9027154438933573
0.8993471944622066 1.9138598505155366
0.9005850856560211 1.9363634395799325
0.9030608680436504 1.9822536722491153
0.9080124328189088 2.077771520979764
0.9083219056173624 2.0839155125539817
0.908631378415816 2.090080769631154
0.9092503240127233 2.1024756255487036
0.9104882152065379 2.1275265962639813
0.912963997594167 2.1787058826644836
0.9179155623694254 2.2856527785542027
0.9182189512385863 2.2924160817604977
0.9185223401077474 2.2992047261741977
0.9191291178460692 2.312858751327999
0.9203426733227129 2.3404788440476323
0.9227697842760003 2.3970096770209524
0.9276240061825753 2.5156036643136184
0.9279273950517363 2.523276580354468
0.9282307839208972 2.530981626925696
0.928837561659219 2.546489136405347
0.9300511171358627 2.577901171361105
0.9324782280891503 2.6423749191139922
0.9373324499957252 2.778464110205857
0.9376616108029403 2.7880627714647273
0.9379907716101555 2.797711088362986
0.9386490932245859 2.817158679315599
0.9399657364534465 2.856672057924061
0.9425990229111678 2.938293555538664
0.9478655958266105 3.1130199520733752
0.9481947566338256 3.12449805036004
0.9485239174410408 3.1360464313708833
0.9491822390554712 3.1593574442516714
0.9504988822843318 3.2068612002453696
0.9531321687420531 3.305608248497295
0.9583987416574956 3.5200422547967376
0.9587058906017445 3.5333295927621293
0.9590130395459935 3.5467107094558408
0.9596273374344915 3.573759629727459
0.9608559332114874 3.6290433659427923
0.9633131247654794 3.7446956365679465
0.9636202737097284 3.759661270322207
0.9639274226539774 3.7747460516738003
0.9645417205424753 3.8052808166599053
0.9657703163194712 3.867868286562453
0.968227507873463 3.9996192987846864
0.968534656817712 4.016753198189249
0.968841805761961 4.034044000465993
0.969456103650459 4.069108214859321
0.9706846994274548 4.1412554429716115
0.9731418909814467 4.294418462581475
0.9734490399256956 4.314472944302835
0.9737561888699446 4.334744301780308
0.9743704867584426 4.375957329513685
0.9755990825354386 4.461212492065321
0.9780562740894304 4.644399004460505
0.9783991444882243 4.671460034864552
0.9787420148870183 4.6989225515242
0.9794277556846063 4.755102906110566
0.9807992372797822 4.872877747434901
0.9811421076785762 4.903539895430303
0.9814849780773702 4.934723798286453
0.9821707188749581 4.998733345630414
0.983542200470134 5.1339192679629955
0.983885070868928 5.169349261226952
0.984227941267722 5.205486914655227
0.9849136820653099 5.2800081042564
0.9862851636604858 5.439018489378975
0.9866280340592797 5.48108336826837
0.9869709044580737 5.524166340967452
0.9876566452556617 5.613603098117305
0.9890281268508376 5.807347745207315
0.9893709972496316 5.859323997334366
0.9897138676484256 5.912897179806221
0.9903996084460136 6.025271142348173
0.9907424788448076 6.084319857992314
0.9910853492436016 6.145464928224944
0.9917710900411895 6.274712349111938
0.9921139604399833 6.343201691677606
0.9924568308387773 6.414568865703323
0.9931425716363653 6.567034450383521
0.9934854420351593 6.64878642556478
0.9938283124339533 6.734741398587732
0.9945140532315413 6.921253217064735
0.9948569236303353 7.023045491016468
0.9951997940291293 7.131564134939839
0.9955426644279233 7.247800996855393
0.9958855348267172 7.372986266233657
0.996228405225511 7.508671594399246
0.996571275624305 7.656852943376629
0.996914146023099 7.820158381404068
0.997257016421893 8.002146952358867
0.997599886820687 8.207808163018784
0.997942757219481 8.4444491123544
0.998285627618275 8.723397770983267
0.998628498017069 9.063631107478352
0.998971368415863 9.500723380312575
0.999314238814657 10.114537883541006
0.999657109213451 11.159901884964157
0.9999999796122448 25.76099604716539

==> kwarkidrell90re1.dat <==
0.001000020387755102 -2.0794415239018362
0.010804526464041985 -2.0794415239018362
0.020609032540328868 -2.0794415239018336
0.03123824063435103 -2.0794415239018362
0.04186744872837319 -2.0794415239018393
0.051792277207477574 -2.0794415239018393
0.06171710568658195 -2.0794415239018362
0.07144724842831957 -2.0794415239018393
0.08117739117005718 -2.0794415239018362
0.09173223592953007 -2.0794415239018362
0.10228708068900297 -2.0794415239018393
0.11213754583355807 -2.0794415239018362
0.12198801097811318 -2.0794415239018376
0.13266317814040357 -2.079441523901835
0.14333834530269396 -2.0794415239018362
0.1538188267276176 -2.0794415239018362
0.1642993081525412 -2.0794415239018362
0.17407540996254706 -2.0794415239018362
0.1838515117725529 -2.079441523901835
0.19445231560029402 -2.0794415239018362
0.20505311942803517 -2.0794415239018362
0.2149495436408585 -2.0794415239018362
0.22484596785368186 -2.0794415239018362
0.244249444804595 -2.0794415239018362
0.25477588529778683 -2.0794415239018362
0.2653023257909787 -2.079441523901835
0.27512438666925276 -2.0794415239018362
0.28494644754752685 -2.0794415239018362
0.2955932104435362 -2.0794415239018362
0.30623997333954556 -2.0794415239018362
0.32714412765683076 -2.0794415239018362
0.3368918252005556 -2.0794415239018362
0.3466395227442804 -2.0794415239018376
0.3572119223057405 -2.0794415239018376
0.36778432186720056 -2.079441523901837
0.37765234181374285 -2.079441523901837
0.38752036176028515 -2.079441523901837
0.40890580568884033 -2.079441523901837
0.41940384191575114 -2.079441523901837
0.42990187814266195 -2.0794415239018376
0.43969553475465495 -2.0794415239018376
0.449489191366648 -2.079441523901837
0.4601075499963763 -2.079441523901837
0.47072590862610464 -2.079441523901837
0.48063988764091514 -2.079441523901837
0.4905538666557257 -2.0794415239018362
0.5002731599331695 -2.0794415239018353
0.5099924532106132 -2.079441523901837
0.5205364485057922 -2.0794415239018362
0.5310804438009712 -2.0794415239018376
0.5409200594812325 -2.079441523901837
0.5507596751614937 -2.079441523901837
0.5614239928594902 -2.079441523901837
0.5720883105574868 -2.079441523901837
0.5825579425181165 -2.0794415239018362
0.5930275744787463 -2.0794415239018362
0.6027928268244583 -2.0794415239018353
0.6125580791701704 -2.0794415239018362
0.6231480335336177 -2.0794415239018362
0.6337379878970649 -2.079441523901837
0.6436235626455944 -2.0794415239018362
0.6535091373941239 -2.0794415239018362
0.6632000264052866 -2.079441523901837
0.6728909154164493 -2.079441523901837
0.6834065064453473 -2.0794415239018362
0.6939220974742453 -2.079441523901837
0.7037333088882255 -2.079441523901837
0.7135445203022057 -2.0794415239018362
0.7241804337339213 -2.0794415239018362
0.7348163471656367 -2.0794415239018362
0.7447478809824344 -2.079441523901837
0.7546794147992322 -2.079441523901837
0.764416262878663 -2.0794415239018362
0.774153110958094 -2.0794415239018367
0.7847146610552602 -2.079441523901837
0.7952762111524265 -2.0794415239018367
0.805133381634675 -2.0794415239018362
0.8149905521169234 -2.079441523901837
0.8256724246169072 -2.0794415239018362
0.8363542971168908 -2.079441523901837
0.8468414838795078 -2.079441523901837
0.8573286706421247 -2.0794415239018362
0.8671114777898239 -2.079441523901837
0.8768942849375231 -2.079441523901837
0.8875017941029575 -2.0794415239018367
0.898109303268392 -2.0794415239018362
0.9080124328189088 -2.079441523901837
0.9179155623694254 -2.0794415239018367
0.9276240061825753 -2.079441523901837
0.9373324499957252 -2.0794415239018362
0.9478655958266105 -2.0794415239018367
0.9583987416574956 -2.0794415239018367
0.968227507873463 -2.0794415239018367
0.9780562740894304 -2.0794415239018367
0.9890281268508376 -2.0794415239018367
0.9999999796122448 -2.0794415239018367

==> kwarkidrell90re2.dat <==
0.001000020387755102 -1.4999985021603375
0.001306411202639067 -1.4999974421547242
0.001612802017523032 -1.499996100521658
0.0019191928324069972 -1.4999944772603873
0.0022255836472909623 -1.4999925723699983
0.0025319744621749274 -1.4999903858494157
0.0028383652770588926 -1.4999879176974018
0.0031447560919428577 -1.4999851679125806
0.003451146906826823 -1.4999821364934025
0.0037575377217107875 -1.4999788234381441
0.004063928536594753 -1.4999752287449553
0.004370319351478718 -1.4999713524118004
0.004676710166362683 -1.4999671944365052
0.004983100981246648 -1.4999627548167165
0.005289491796130613 -1.4999580335499418
0.005902273425898543 -1.499947746064628
0.0062086642407825085 -1.4999421798403063
0.006515055055666474 -1.499936331957405
0.007127836685434404 -1.4999237912025178
0.007434227500318369 -1.4999170983234833
0.007740618315202334 -1.499910123771743
0.008353399944970264 -1.4998953296342594
0.008659790759854229 -1.4998875100401843
0.008966181574738195 -1.499879408756738
0.009578963204506125 -1.4998623611033102
0.010804526464041985 -1.4998248853125034
0.01111091727892595 -1.4998148120667474
0.011417308093809916 -1.4998044570906752
0.012030089723577844 -1.4997829019240247
0.013255652983113705 -1.4997364105594009
0.01356204379799767 -1.4997240832987535
0.013868434612881635 -1.4997114742566444
0.014481216242649565 -1.4996854107995026
0.015706779502185426 -1.4996299021844977
0.016013170317069392 -1.499615320464378
0.016319561131953354 -1.4996004569015062
0.016932342761721286 -1.4995698842138783
0.018157906021257147 -1.4995053563464162
0.020609032540328868 -1.499362768552457
0.02094119529326706 -1.4993420574557739
0.021273358046205254 -1.499321014927007
0.021937683552081637 -1.4992779355172454
0.02326633456383441 -1.499187798884461
0.025923636587339947 -1.4989916109463348
0.026255799340278142 -1.4989655951397194
0.026587962093216334 -1.498939247651489
0.02725228759909272 -1.498885557560048
0.02858093861084549 -1.4987741964142194
0.03123824063435103 -1.4985355460606606
0.031570403387289225 -1.4985042211280042
0.03190256614022741 -1.4984725642076955
0.032566891646103796 -1.4984082543198785
0.03389554265785657 -1.4982756497533467
0.03655284468136211 -1.4979944964536398
0.04186744872837319 -1.4973683701814156
0.042177599618345205 -1.497329201042167
0.04248775050831721 -1.4972897417774917
0.04310805228826124 -1.4972099527802076
0.04434865584814929 -1.4970468922628706
0.04682986296792538 -1.496706835786178
0.051792277207477574 -1.4959709359713829
0.05210242809744958 -1.4959224706321959
0.0524125789874216 -1.4958737143513978
0.05303288076736562 -1.4957753288515148
0.054273484327253665 -1.4955750652948685
0.05675469144702976 -1.4951605613799903
0.06171710568658195 -1.494275591442919
0.06202117264726125 -1.4942189374988657
0.06232523960794055 -1.4941620029631946
0.06293337352929915 -1.494047291989376
0.06414964137201636 -1.4938145015293742
0.06658217705745076 -1.493335439205718
0.07144724842831957 -1.4923233279523638
0.07175131538899887 -1.4922576784734813
0.07205538234967816 -1.4921917473035018
0.07266351627103676 -1.4920590397419935
0.07387978411375397 -1.4917902426860463
0.07631231979918837 -1.4912391123320332
0.08117739117005718 -1.4900826363850592
0.08150723006879071 -1.4900016106961058
0.08183706896752424 -1.4899202520484687
0.08249674676499129 -1.489756535661138
0.0838161023599254 -1.4894251049934994
0.08645481354979362 -1.4887462396965798
0.09173223592953007 -1.4873243910613
0.10228708068900297 -1.484223354484944
0.10259490772477031 -1.4841277488594125
0.10290273476053766 -1.4840318498250737
0.10351838883207236 -1.483839171306248
0.10474969697514175 -1.4834502908918066
0.10721231326128053 -1.4826584237951783
0.11213754583355807 -1.481018160019512
0.12198801097811318 -1.4775106389065078
0.14333834530269396 -1.4688601759534718
0.1642993081525412 -1.4589520518230377
0.1838515117725529 -1.4484212220277703
0.20505311942803517 -1.4355654997719627
0.22484596785368186 -1.4221823682359034
0.244249444804595 -1.4077328750018872
0.2653023257909787 -1.3905223437486531
0.28494644754752685 -1.3729788050130096
0.30623997333954556 -1.3522854016330177
0.32714412765683076 -1.3302078499734074
0.3466395227442804 -1.307978968104819
0.36778432186720056 -1.282001202921968
0.38752036176028515 -1.2559179935230813
0.40890580568884033 -1.2255502308539206
0.42990187814266195 -1.1934885560346649
0.449489191366648 -1.1614537878469018
0.47072590862610464 -1.1242608684172581
0.4905538666557257 -1.087074927751788
0.5099924532106132 -1.0481552520555042
0.5310804438009712 -1.002974419306854
0.5507596751614937 -0.9578214533263704
0.5720883105574868 -0.9053496500128135
0.5930275744787463 -0.8499397434635331
0.6125580791701704 -0.7944486981886298
0.6337379878970649 -0.7296964699494723
0.6535091373941239 -0.6645014246292708
0.6728909154164493 -0.5956374699988085
0.6939220974742453 -0.5146964749761703
0.7135445203022057 -0.4325878454010975
0.7348163471656367 -0.3353533410502835
0.7546794147992322 -0.23564513897219252
0.774153110958094 -0.12813779781543258
0.7952762111524265 0.001402035265536108
0.8149905521169234 0.13690218274503835
0.8363542971168908 0.303403933502065
0.8573286706421247 0.49210864782314817
0.8576343833654902 0.4950793838137028
0.8579400960888559 0.49805707729087845
0.858551521535587 0.5040334560536578
0.8597743724290494 0.5160710271568949
0.8622200742159742 0.5404923626074455
0.8671114777898239 0.5907781608883441
0.8768942849375231 0.6976400767237753
0.8772257695989429 0.7014196521609246
0.8775572542603627 0.7052102090297852
0.8782202235832024 0.7128245046254794
0.8795461622288816 0.7281875135609057
0.8821980395202402 0.7594651501895184
0.8875017941029575 0.8243457763596844
0.898109303268392 0.9644945284142715
0.8984187760668456 0.9688128700235273
0.8987282488652992 0.9731451738059604
0.8993471944622066 0.9818520095025379
0.9005850856560211 0.9994370292058803
0.9030608680436504 1.0353126426811807
0.9080124328189088 1.1100596396435576
0.9083219056173624 1.1148713067726597
0.908631378415816 1.1197001059273952
0.9092503240127233 1.1294095653855545
0.9104882152065379 1.149039251649665
0.912963997594167 1.1891693299134964
0.9179155623694254 1.27315182170726
0.9182189512385863 1.2784689187572083
0.9185223401077474 1.2838066970604547
0.9191291178460692 1.2945449152080277
0.9203426733227129 1.3162764205003359
0.9227697842760003 1.3607966387725021
0.9276240061825753 1.4543886758556026
0.9279273950517363 1.4604535908151368
0.9282307839208972 1.4665451228578927
0.928837561659219 1.4788089418160626
0.9300511171358627 1.5036660883188646
0.9324782280891503 1.5547529243626985
0.9373324499957252 1.6628992598112464
0.9376616108029403 1.6705439275440768
0.9379907716101555 1.6782304603322997
0.9386490932245859 1.6937309089063661
0.9399657364534465 1.7252542617962732
0.9425990229111678 1.790500759290672
0.9478655958266105 1.9307939865006352
0.9481947566338256 1.9400410981675564
0.9485239174410408 1.9493488102780174
0.9491822390554712 1.9681491586464674
0.9504988822843318 2.006512276713882
0.9531321687420531 2.086484120606258
0.9583987416574956 2.261246536910017
0.9587058906017445 2.2721271330159145
0.9590130395459935 2.2830907558834963
0.9596273374344915 2.305272104318022
0.9608559332114874 2.350688008131976
0.9633131247654794 2.4460541902295616
0.9636202737097284 2.4584306702352015
0.9639274226539774 2.4709141135858266
0.9645417205424753 2.496209252497718
0.9657703163194712 2.548166818525798
0.968227507873463 2.6580314909870024
0.968534656817712 2.672368675262196
0.968841805761961 2.6868488331855676
0.969456103650459 2.7162494833358397
0.9706846994274548 2.7768969726187525
0.9731418909814467 2.906340524192634
0.9734490399256956 2.9233598638041283
0.9737561888699446 2.940579990842978
0.9743704867584426 2.9756416835821566
0.9755990825354386 3.048394289423216
0.9780562740894304 3.205738997335631
0.9783991444882243 3.2291015276539765
0.9787420148870183 3.252842078879157
0.9794277556846063 3.301507024337677
0.9807992372797822 3.403957283689746
0.9811421076785762 3.4307253899595067
0.9814849780773702 3.4579894898333006
0.9821707188749581 3.514080896808137
0.983542200470134 3.63310731089374
0.983885070868928 3.66442812112065
0.984227941267722 3.6964281684674583
0.9849136820653099 3.7625874200793072
0.9862851636604858 3.904516415825509
0.9866280340592797 3.9422341645931605
0.9869709044580737 3.9809384726605876
0.9876566452556617 4.061521585440264
0.9890281268508376 4.237161187262081
0.9893709972496316 4.284525595800781
0.9897138676484256 4.333451729665348
0.9903996084460136 4.436423949215369
0.9907424788448076 4.490716926608182
0.9910853492436016 4.5470689651396
0.9917710900411895 4.666616221427156
0.9921139604399833 4.730197288482777
0.9924568308387773 4.796616607512061
0.9931425716363653 4.939065307926758
0.9934854420351593 5.015746999446289
0.9938283124339533 5.0965895995838695
0.9945140532315413 5.272747724793836
0.9948569236303353 5.36929729692313
0.9951997940291293 5.47252838579839
0.9955426644279233 5.583432104628804
0.9958855348267172 5.70323788934311
0.996228405225511 5.8334966183448165
0.996571275624305 5.9762034606805905
0.996914146023099 6.133985670846984
0.997257016421893 6.310401457476836
0.997599886820687 6.510439469828674
0.997942757219481 6.741405926271919
0.998285627618275 7.014627892897043
0.998628498017069 7.34908140894081
0.998971368415863 7.780339777806484
0.999314238814657 8.388265311778149
0.999657109213451 9.427684269169905
0.9999999796122448 24.022776274300828

==> kwarkidrell90re3.dat <==
0.001000020387755102 -2.539720023031026
0.001306411202639067 -2.5397194930278606
0.001612802017523032 -2.539718822210602
0.0019191928324069972 -2.5397180105786914
0.0022255836472909623 -2.5397170581314383
0.0025319744621749274 -2.5397159648680447
0.0028383652770588926 -2.5397147307875767
0.0031447560919428577 -2.5397133558889995
0.003451146906826823 -2.5397118401711443
0.0037575377217107875 -2.5397101836327365
0.004063928536594753 -2.5397083862723773
0.004370319351478718 -2.539706448088545
0.004676710166362683 -2.5397043690796006
0.004983100981246648 -2.53970214924379
0.005289491796130613 -2.5396997885792323
0.005902273425898543 -2.539694644755801
0.0062086642407825085 -2.539691861592581
0.006515055055666474 -2.539688937591922
0.007127836685434404 -2.5396826670682957
0.007434227500318369 -2.539679320540033
0.007740618315202334 -2.5396758331637423
0.008353399944970264 -2.5396684358551465
0.008659790759854229 -2.5396645259165957
0.008966181574738195 -2.539660475117516
0.009578963204506125 -2.539651950923943
0.010804526464041985 -2.5396332120518017
0.01111091727892595 -2.539628175126469
0.011417308093809916 -2.5396229973098907
0.012030089723577844 -2.539612218985344
0.013255652983113705 -2.539588971440694
0.01356204379799767 -2.539582807256145
0.013868434612881635 -2.5395765021419985
0.014481216242649565 -2.539563469103483
0.015706779502185426 -2.539535711628786
0.016013170317069392 -2.5395284198515604
0.016319561131953354 -2.539520987098756
0.016932342761721286 -2.5395056986411904
0.018157906021257147 -2.5394734297347066
0.020609032540328868 -2.5394021223883767
0.02094119529326706 -2.539391764604653
0.021273358046205254 -2.539381240995901
0.021937683552081637 -2.5393596962613034
0.02326633456383441 -2.5393146164204206
0.025923636587339947 -2.539216492686466
0.026255799340278142 -2.5392034803544052
0.026587962093216334 -2.5391903020100997
0.02725228759909272 -2.5391634472321596
0.02858093861084549 -2.539107744941498
0.03123824063435103 -2.53898836626206
0.031570403387289225 -2.538972696068298
0.03190256614022741 -2.538956859632657
0.032566891646103796 -2.5389246879725422
0.03389554265785657 -2.5388583490451095
0.03655284468136211 -2.5387176850067714
0.04186744872837319 -2.538404379917892
0.042177599618345205 -2.538384778040625
0.04248775050831721 -2.5383650307138983
0.04310805228826124 -2.538325099643251
0.04434865584814929 -2.5382434913443923
0.04682986296792538 -2.5380732860988813
0.051792277207477574 -2.5377048871559036
0.05210242809744958 -2.53768062174558
0.0524125789874216 -2.5376562102728903
0.05303288076736562 -2.5376069490552013
0.054273484327253665 -2.537506672926835
0.05675469144702976 -2.537299100959579
0.06171710568658195 -2.536855836934262
0.06202117264726125 -2.536827455643086
0.06232523960794055 -2.5367989332481544
0.06293337352929915 -2.536741465051075
0.06414964137201636 -2.536624834349753
0.06658217705745076 -2.536384790190263
0.07144724842831957 -2.5358775249885963
0.07175131538899887 -2.5358446158952423
0.07205538234967816 -2.5358115648714583
0.07266351627103676 -2.5357450369210817
0.07387978411375397 -2.535610276621773
0.07631231979918837 -2.535333932026843
0.08117739117005718 -2.534753893979739
0.08150723006879071 -2.534713246661759
0.08183706896752424 -2.5346724312109106
0.08249674676499129 -2.5345902957480035
0.0838161023599254 -2.5344240054294747
0.08645481354979362 -2.534083337893169
0.09173223592953007 -2.533369578261673
0.10228708068900297 -2.5318117074046347
0.10259490772477031 -2.531763652443124
0.10290273476053766 -2.531715448472996
0.10351838883207236 -2.5316185933381057
0.10474969697514175 -2.531423093100621
0.10721231326128053 -2.531024923126335
0.11213754583355807 -2.530199826300024
0.12198801097811318 -2.5284339441771895
0.12232160995193475 -2.528371425724031
0.12265520892575633 -2.528308728764118
0.12332240687339949 -2.5281827990634502
0.12465680276868578 -2.5279287947035156
0.12732559455925838 -2.527412191300371
0.13266317814040357 -2.5263444842796776
0.14333834530269396 -2.524070053980473
0.1642993081525412 -2.519056391057522
0.1838515117725529 -2.5137096963390495
0.20505311942803517 -2.507157564675974
0.22484596785368186 -2.500307380635234
0.244249444804595 -2.4928778860374012
0.2653023257909787 -2.483983385618185
0.28494644754752685 -2.474866043946437
0.30623997333954556 -2.4640459067386034
0.32714412765683076 -2.452423530541864
0.3466395227442804 -2.4406396786566624
0.36778432186720056 -2.42676456411408
0.38752036176028515 -2.4127205674685315
0.40890580568884033 -2.3962277335469806
0.42990187814266195 -2.3786495277051865
0.449489191366648 -2.360916741035739
0.47072590862610464 -2.3401168456060017
0.4905538666557257 -2.3190939492756155
0.5099924532106132 -2.296848696981944
0.5310804438009712 -2.2707152714079637
0.5507596751614937 -2.2442672340387944
0.5720883105574868 -2.21311914089767
0.5930275744787463 -2.1797479548051713
0.6125580791701704 -2.145838438905933
0.6337379878970649 -2.105655688270059
0.6535091373941239 -2.0645367813780156
0.6728909154164493 -2.0203914707589687
0.6939220974742453 -1.9675810463843253
0.7135445203022057 -1.9130055030053268
0.7348163471656367 -1.8470940628004595
0.7546794147992322 -1.7780936430182572
0.774153110958094 -1.702135135662128
0.7952762111524265 -1.6085239122830048
0.8149905521169234 -1.5082545941110774
0.8363542971168908 -1.3819011471341143
0.8366820217032225 -1.3797943706335662
0.8370097462895543 -1.377682021112452
0.8376651954622178 -1.3734405078319567
0.838976093807545 -1.3648895498290787
0.8415978904981993 -1.3475103850747294
0.8468414838795078 -1.3115967361972243
0.8573286706421247 -1.2347394729189891
0.8576343833654902 -1.2323905549493084
0.8579400960888559 -1.2300351592026662
0.858551521535587 -1.2253048169917273
0.8597743724290494 -1.2157650971341118
0.8622200742159742 -1.1963626876718192
0.8671114777898239 -1.1562085341197883
0.8768942849375231 -1.0699924552192035
0.8772257695989429 -1.066921540957914
0.8775572542603627 -1.063840248251918
0.8782202235832024 -1.0576462927333692
0.8795461622288816 -1.0451312305644533
0.8821980395202402 -1.0195787118855566
0.8875017941029575 -0.9662665011459229
0.8878332787643773 -0.9628318279980121
0.8881647634257972 -0.9593846339462847
0.8888277327486368 -0.9524523743585089
0.8901536713943161 -0.9384341685438917
0.8928055486856747 -0.9097647921568157
0.898109303268392 -0.8497378520948312
0.8984187760668456 -0.8461184876977349
0.8987282488652992 -0.8424857279743967
0.8993471944622066 -0.8351796835034708
0.9005850856560211 -0.8204030767136535
0.9030608680436504 -0.7901717561677828
0.9080124328189088 -0.7268243916532973
0.9083219056173624 -0.7227301648742189
0.908631378415816 -0.7186193940358809
0.9092503240127233 -0.7103477578321542
0.9104882152065379 -0.6936008036921675
0.912963997594167 -0.6592646862419344
0.9179155623694254 -0.5869853526310307
0.9182189512385863 -0.5823903679946716
0.9185223401077474 -0.5777752887085066
0.9191291178460692 -0.5684842311292586
0.9203426733227129 -0.5496541162471533
0.9227697842760003 -0.5109651100588232
0.9276240061825753 -0.42915047300020936
0.9279273950517363 -0.4238267857373641
0.9282307839208972 -0.4184770904176242
0.928837561659219 -0.40769877487659023
0.9300511171358627 -0.38581997541421864
0.9324782280891503 -0.3407193580123548
0.9373324499957252 -0.2446648868762726
0.9376616108029403 -0.2378459817398103
0.9379907716101555 -0.23098595655741513
0.9386490932245859 -0.2171407621510037
0.9399657364534465 -0.18893690102926558
0.9425990229111678 -0.13036554342218626
0.9429281837183829 -0.1228311147122074
0.9432573445255982 -0.11524750726852488
0.9439156661400285 -0.09993042777265225
0.9452323093688891 -0.06867992718924976
0.9478655958266105 -0.0035690308122119005
0.9481947566338256 0.004827980771886447
0.9485239174410408 0.013284815336074967
0.9491822390554712 0.03038107201876447
0.9504988822843318 0.06532663079535012
0.9531321687420531 0.13842561414486804
0.9583987416574956 0.2992894041018754
0.9587058906017445 0.3093530621270697
0.9590130395459935 0.319499039760736
0.9596273374344915 0.3400429726091199
0.9608559332114874 0.3821755190619459
0.9633131247654794 0.47094067436988085
0.9636202737097284 0.4824887910838724
0.9639274226539774 0.49414314913538504
0.9645417205424753 0.5177779476458835
0.9657703163194712 0.566406127083519
0.968227507873463 0.6695769889555803
0.968534656817712 0.6830741433526377
0.968841805761961 0.6967135340379788
0.969456103650459 0.7244304337241869
0.9706846994274548 0.7817015306542487
0.9731418909814467 0.9043565103096569
0.9734490399256956 0.9205239039444347
0.9737561888699446 0.936891331773757
0.9743704867584426 0.970245362353833
0.9755990825354386 1.03957356050557
0.9780562740894304 1.1900328904564605
0.9783991444882243 1.2124307534868688
0.9787420148870183 1.235205678192244
0.9794277556846063 1.281936487097069
0.9807992372797822 1.3805068983615905
0.9811421076785762 1.4063026225887114
0.9814849780773702 1.4325933694604076
0.9821707188749581 1.4867351516220781
0.983542200470134 1.601850599131803
0.983885070868928 1.6321912179514408
0.984227941267722 1.663210090977363
0.9849136820653099 1.7274040391610064
0.9862851636604858 1.865390566381266
0.9866280340592797 1.9021202179342795
0.9869709044580737 1.9398354336869066
0.9876566452556617 2.01843737037294
0.9890281268508376 2.1901026107964303
0.9893709972496316 2.2364709179903315
0.9897138676484256 2.284399942984984
0.9903996084460136 2.385374915935237
0.9907424788448076 2.4386677524463036
0.9910853492436016 2.494018636267048
0.9917710900411895 2.6115605353001894
0.9921139604399833 2.674137396629202
0.9924568308387773 2.7395514897371926
0.9931425716363653 2.8799866713164595
0.9934854420351593 2.9556600667076105
0.9938283124339533 3.035493344093617
0.9945140532315413 3.2096297374587333
0.9948569236303353 3.3051668972487254
0.9951997940291293 3.4073845406693986
0.9955426644279233 3.5172737792968864
0.9958855348267172 3.6360640474228396
0.996228405225511 3.765306221809618
0.996571275624305 3.9069954698586846
0.996914146023099 4.0637590444172975
0.997257016421893 4.23915515246492
0.997599886820687 4.438172441602594
0.997942757219481 4.6681171285381335
0.998285627618275 4.94031627769628
0.998628498017069 5.273745926643911
0.998971368415863 5.703979377110242
0.999314238814657 6.310878939701154
0.999657109213451 7.349270871048334
0.9999999796122448 21.943334793784253
